Why Chromatic Imaging Matters

During the last two decades, the first generation of beam combiners at the Very Large Telescope Interferometer has proved the importance of optical interferometry for high-angular resolution astrophysical studies in the near- and mid-infrared. With the advent of 4-beam combiners at the VLTI, the u-v coverage per pointing increases significantly, providing an opportunity to use reconstructed images as powerful scientific tools. Therefore, interferometric imaging is already a key feature of the new generation of VLTI instruments, as well as for other interferometric facilities like CHARA and JWST. It is thus imperative to account for the current image reconstruction capabilities and their expected evolutions in the coming years. Here, we present a general overview of the current situation of optical interferometric image reconstruction with a focus on new wavelength-dependent information, highlighting its main advantages and limitations. As an Appendix we include several cookbooks describing the usage and installation of several state-of-the art image reconstruction packages. To illustrate the current capabilities of the software available to the community, we recovered chromatic images, from simulated MATISSE data, using the MCMC software SQUEEZE. With these images, we aim at showing the importance of selecting good regularization functions and their impact on the reconstruction.

==> Paper_lib.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://bibdesk.sourceforge.net/

%% Created for Joel Sánchez at 2018-02-15 11:51:21 -0300 


%% Saved with string encoding Unicode (UTF-8) 

@InProceedings{Hager2005,
  author    = {W. W. Hager and H. Zhang},
  title     = {Recent Advances in Bound Constrained Optimization},
  booktitle = {System Modeling and Optimization},
  year      = {2005},
}

@INPROCEEDINGS{Artigau2014,
   author = {{Artigau}, {\'E}. and {Sivaramakrishnan}, A. and {Greenbaum}, A.~Z. and 
	{Doyon}, R. and {Goudfrooij}, P. and {Fullerton}, A.~W. and 
	{Lafreni{\`e}re}, D. and {Volk}, K. and {Albert}, L. and {Martel}, A. and 
	{Ford}, K.~E.~S. and {McKernan}, B.~L.},
    title = "{NIRISS aperture masking interferometry: an overview of science opportunities}",
booktitle = {Space Telescopes and Instrumentation 2014: Optical, Infrared, and Millimeter Wave},
     year = 2014,
   series = {\procspie},
   volume = 9143,
archivePrefix = "arXiv",
   eprint = {1406.6882},
 primaryClass = "astro-ph.IM",
    month = aug,
      eid = {914340},
    pages = {914340},
      doi = {10.1117/12.2055191},
   adsurl = {http://adsabs.harvard.edu/abs/2014SPIE.9143E..40A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{Soulain2016,
   author = {{Soulain}, A. and {Millour}, F. and {Lopez}, B. and {Lagadec}, E. and 
	{Matter}, A. and {Hofmann}, K.-H.},
    title = "{Sharp images of WR104}",
booktitle = {Optical and Infrared Interferometry and Imaging V},
     year = 2016,
   series = {\procspie},
   volume = 9907,
    month = aug,
      eid = {99073R},
    pages = {99073R},
      doi = {10.1117/12.2232384},
   adsurl = {http://adsabs.harvard.edu/abs/2016SPIE.9907E..3RS},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Sanchez-Bermudez2014,
   author = {{Sanchez-Bermudez}, J. and {Sch{\"o}del}, R. and {Alberdi}, A. and 
	{Muzi{\'c}}, K. and {Hummel}, C.~A. and {Pott}, J.-U.},
    title = "{Properties of bow-shock sources at the Galactic center}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1405.4528},
 primaryClass = "astro-ph.SR",
 keywords = {techniques: interferometric, circumstellar matter, techniques: high angular resolution, stars: winds, outflows, Galaxy: center},
     year = 2014,
    month = jul,
   volume = 567,
      eid = {A21},
    pages = {A21},
      doi = {10.1051/0004-6361/201423657},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...567A..21S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hone2017,
   author = {{Hone}, E. and {Kraus}, S. and {Kreplin}, A. and {Hofmann}, K.-H. and 
	{Weigelt}, G. and {Harries}, T. and {Kluska}, J.},
    title = "{Gas dynamics in the inner few AU around the Herbig B[e] star MWC297. Indications of a disk wind from kinematic modeling and velocity-resolved interferometric imaging}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1709.08467},
 primaryClass = "astro-ph.SR",
 keywords = {stars: formation, circumstellar matter, stars: variables: T Tauri, Herbig Ae/Be, ISM: individual objects: MWC297, ISM: jets and outflows, techniques: interferometric},
     year = 2017,
    month = oct,
   volume = 607,
      eid = {A17},
    pages = {A17},
      doi = {10.1051/0004-6361/201731531},
   adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...607A..17H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@Article{Renard2011,
  Title                    = {{Image reconstruction in optical interferometry: benchmarking the regularization}},
  Author                   = {{Renard}, S. and {Thi{\'e}baut}, E. and {Malbet}, F.},
  Journal                  = {\aap},
  Year                     = {2011},

  Month                    = {sep},
  Pages                    = {A64},
  Volume                   = {533},
  Abstract                 = {{Context. With the advent of visible and infrared long-baseline interferometers with more than two telescopes, both the size and the completeness of interferometric data sets have significantly increased, allowing images based on models with no a priori assumptions to be reconstructed with an aperture synthesis technique. <BR /> Aims: Our main objective is to analyze the multiple parameters of the image reconstruction process with particular attention to the regularization term and the study of their behavior in different situations (types of astrophysical objects, telescope array configurations, level of noise, etc.). The secondary goal is to derive practical rules for the users. <BR /> Methods: Using the Multi-aperture image Reconstruction Algorithm (MiRA), we performed multiple systematic tests, analyzing 11 regularization terms commonly used. The tests are made on different astrophysical objects, different (u,v) plane coverages and several signal-to-noise ratios to determine the minimal configuration needed to reconstruct an image. We establish a methodology and we introduce the mean-square errors (MSE) to discuss the results. <BR /> Results: From the \~{}24 000 simulations performed for the benchmarking of image reconstruction with MiRA, we are able to classify the different regularizations in the context of the observations. We find typical values of the regularization weight. A minimal (u,v) coverage is required to reconstruct an acceptable image, whereas no limits are found for the studied values of the signal-to-noise ratio. We also show that super-resolution can be achieved with increasing performance with the (u,v) coverage filling. <BR /> Conclusions: Using image reconstruction with a sufficient (u,v) coverage is shown to be reliable. The choice of the main parameters of the reconstruction is tightly constrained. We recommend that efforts to develop interferometric infrastructures should first concentrate on the number of telescopes to combine, and secondly on improving the accuracy and sensitivity of the arrays. }},
  Adsnote                  = {Provided by the SAO/NASA Astrophysics Data System},
  Adsurl                   = {http://ads.ari.uni-heidelberg.de/abs/2011A%26A...533A..64R},
  Archiveprefix            = {arXiv},
  Doi                      = {10.1051/0004-6361/201016263},
  Eid                      = {A64},
  Eprint                   = {1106.4508},
  Keywords                 = {instrumentation: interferometers, techniques: interferometric, techniques: image processing},
  Owner                    = {fmillour},
  Primaryclass             = {astro-ph.IM},
  Timestamp                = {2012.07.13}
}

@ARTICLE{2014A&A...569A..10D,
   author = {{Domiciano de Souza}, A. and {Kervella}, P. and {Moser Faes}, D. and 
	{Dalla Vedova}, G. and {M{\'e}rand}, A. and {Le Bouquin}, J.-B. and 
	{Espinosa Lara}, F. and {Rieutord}, M. and {Bendjoya}, P. and 
	{Carciofi}, A.~C. and {Hadjara}, M. and {Millour}, F. and {Vakili}, F.
	},
    title = "{The environment of the fast rotating star Achernar. III. Photospheric parameters revealed by the VLTI}",
  journal = {\aap},
 keywords = {stars: rotation, stars: individual: Achernar, methods: observational, methods: numerical, techniques: interferometric, techniques: high angular resolution},
     year = 2014,
    month = sep,
   volume = 569,
      eid = {A10},
    pages = {A10},
      doi = {10.1051/0004-6361/201424144},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...569A..10D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Le_Bouquin_2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...496L...1L},
	Archiveprefix = {arXiv},
	Author = {{Le Bouquin}, J.-B. and {Lacour}, S. and {Renard}, S. and {Thi{\'e}baut}, E. and {Merand}, A. and {Verhoelst}, T.},
	Date-Added = {2018-02-15 14:50:56 +0000},
	Date-Modified = {2018-02-15 14:51:13 +0000},
	Doi = {10.1051/0004-6361/200811579},
	Eprint = {0902.3698},
	Journal = {\aap},
	Keywords = {techniques: interferometric, stars: AGB and post-AGB, stars: atmospheres, stars: individual: T Lep, stars: mass-loss},
	Month = mar,
	Pages = {L1-L4},
	Primaryclass = {astro-ph.SR},
	Title = {{Pre-maximum spectro-imaging of the Mira star T Leporis with AMBER/VLTI}},
	Volume = 496,
	Year = 2009,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX1JlYy9MZV9Cb3VxdWluXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAcQAAAAAAcQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxNMZV9Cb3VxdWluXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAANI6B1qskjgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANarTr4AAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAE9NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBMZV9Cb3VxdWluXzIwMDkucGRmAAAOACgAEwBMAGUAXwBCAG8AdQBxAHUAaQBuAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfUmVjL0xlX0JvdXF1aW5fMjAwOS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCgwKFAooClQKeAqwCsAK3AsACxQLSAtUC5wLqAu8AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC8Q==}}

@inproceedings{ten-Brummelaar_2016b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016AAS...22742702T},
	Author = {{Ten Brummelaar}, T. and {Che}, X. and {McAlister}, H.~A. and {Ireland}, M. and {Monnier}, J.~D. and {Mourard}, D. and {Ridgway}, S.~T. and {sturmann}, j. and {Sturmann}, L. and {Turner}, N.~H. and {Tuthill}, P.},
	Booktitle = {American Astronomical Society Meeting Abstracts \#227},
	Date-Added = {2018-02-15 14:47:32 +0000},
	Date-Modified = {2018-02-15 14:47:42 +0000},
	Eid = {427.02},
	Month = jan,
	Pages = {427.02},
	Series = {American Astronomical Society Meeting Abstracts},
	Title = {{The CHARA Array Adaptive Optics Program}},
	Volume = 227,
	Year = 2016}

@inproceedings{ten-Brummelaar_2016a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016SPIE.9907E..03T},
	Author = {{ten Brummelaar}, T.~A. and {Gies}, D.~G. and {McAlister}, H.~A. and {Ridgway}, S.~T. and {Sturmann}, J. and {Sturmann}, L. and {Schaefer}, G.~H. and {Turner}, N.~H. and {Farrington}, C.~D. and {Scott}, N.~J. and {Monnier}, J.~D. and {Ireland}, M.~J.},
	Booktitle = {Optical and Infrared Interferometry and Imaging V},
	Date-Added = {2018-02-15 14:46:56 +0000},
	Date-Modified = {2018-02-15 14:47:13 +0000},
	Doi = {10.1117/12.2232125},
	Eid = {990703},
	Month = aug,
	Pages = {990703},
	Series = {\procspie},
	Title = {{An update on the CHARA array}},
	Volume = 9907,
	Year = 2016}

@inproceedings{Soulez_2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014ipco.conf..255S},
	Author = {{Soulez}, F. and {Thi{\'e}baut}, {\'E}.},
	Booktitle = {Improving the Performances of Current Optical Interferometers - Future Designs},
	Date-Added = {2018-02-15 14:40:46 +0000},
	Date-Modified = {2018-02-15 14:40:58 +0000},
	Editor = {{Arnold}, L. and {Le Coroller}, H. and {Surdej}, J.},
	Keywords = {optical interferometry, delay-lines, sparse apertures, beam combiners, fringe tracking, laser telemetry, heterodyne interferometry, image reconstruction, nulling interferometry},
	Month = apr,
	Pages = {255-262},
	Title = {{An image reconstruction framework for polychromatic interferometry}},
	Year = 2014,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9Tb3VsZXpfMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD1NvdWxlel8yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA0jSXWqyIqAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA1qtMWgAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AFNvdWxlel8yMDE0LnBkZgAADgAgAA8AUwBvAHUAbABlAHoAXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvU291bGV6XzIwMTQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@article{Ohnaka_2013,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...555A..24O},
	Archiveprefix = {arXiv},
	Author = {{Ohnaka}, K. and {Hofmann}, K.-H. and {Schertl}, D. and {Weigelt}, G. and {Baffa}, C. and {Chelli}, A. and {Petrov}, R. and {Robbe-Dubois}, S.},
	Date-Added = {2018-02-15 14:32:28 +0000},
	Date-Modified = {2018-02-15 14:32:45 +0000},
	Doi = {10.1051/0004-6361/201321063},
	Eid = {A24},
	Eprint = {1304.4800},
	Journal = {\aap},
	Keywords = {infrared: stars, techniques: interferometric, stars: late-type, stars: atmospheres, stars: individual: Antares, supergiants},
	Month = jul,
	Pages = {A24},
	Primaryclass = {astro-ph.SR},
	Title = {{High spectral resolution imaging of the dynamical atmosphere of the red supergiant Antares in the CO first overtone lines with VLTI/AMBER}},
	Volume = 555,
	Year = 2013,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9PaG5ha2FfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD09obmFrYV8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA0jDbWqyA2AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA1qtKZgAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AE9obmFrYV8yMDEzLnBkZgAADgAgAA8ATwBoAG4AYQBrAGEAXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvT2huYWthXzIwMTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@article{Ohnaka_2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...529A.163O},
	Archiveprefix = {arXiv},
	Author = {{Ohnaka}, K. and {Weigelt}, G. and {Millour}, F. and {Hofmann}, K.-H. and {Driebe}, T. and {Schertl}, D. and {Chelli}, A. and {Massi}, F. and {Petrov}, R. and {Stee}, P.},
	Date-Added = {2018-02-15 14:30:22 +0000},
	Date-Modified = {2018-02-15 14:30:36 +0000},
	Doi = {10.1051/0004-6361/201016279},
	Eid = {A163},
	Eprint = {1104.0958},
	Journal = {\aap},
	Keywords = {infrared: stars, techniques: interferometric, supergiants, stars: late-type, stars: atmospheres, stars: individual: Betelgeuse},
	Month = may,
	Pages = {A163},
	Primaryclass = {astro-ph.SR},
	Title = {{Imaging the dynamical atmosphere of the red supergiant Betelgeuse in the CO first overtone lines with VLTI/AMBER}},
	Volume = 529,
	Year = 2011,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9PaG5ha2FfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD09obmFrYV8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA0i7bWqx+aAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA1qtJygAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AE9obmFrYV8yMDExLnBkZgAADgAgAA8ATwBoAG4AYQBrAGEAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvT2huYWthXzIwMTEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@article{Schmitt_2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...691..984S},
	Archiveprefix = {arXiv},
	Author = {{Schmitt}, H.~R. and {Pauls}, T.~A. and {Tycner}, C. and {Armstrong}, J.~T. and {Zavala}, R.~T. and {Benson}, J.~A. and {Gilbreath}, G.~C. and {Hindsley}, R.~B. and {Hutter}, D.~J. and {Johnston}, K.~J. and {Jorgensen}, A.~M. and {Mozurkewich}, D.},
	Date-Added = {2018-02-15 14:24:53 +0000},
	Date-Modified = {2018-02-15 14:25:04 +0000},
	Doi = {10.1088/0004-637X/691/2/984},
	Eprint = {0801.4772},
	Journal = {\apj},
	Keywords = {binaries: eclipsing, methods: data analysis, stars: imaging, stars: individual: {$\beta$} Lyrae, techniques: high angular resolution, techniques: interferometric},
	Month = feb,
	Pages = {984-996},
	Title = {{Navy Prototype Optical Interferometer Imaging of Line Emission Regions of {$\beta$} Lyrae Using Differential Phase Referencing}},
	Volume = 691,
	Year = 2009,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9TY2htaXR0XzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBTY2htaXR0XzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAANIsi1qsecQAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANarSKEAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBTY2htaXR0XzIwMDkucGRmAA4AIgAQAFMAYwBoAG0AaQB0AHQAXwAyADAAMAA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvU2NobWl0dF8yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Pearson_1984,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1984ARA%26A..22...97P},
	Author = {{Pearson}, T.~J. and {Readhead}, A.~C.~S.},
	Date-Added = {2018-02-15 14:03:53 +0000},
	Date-Modified = {2018-02-15 14:04:35 +0000},
	Doi = {10.1146/annurev.aa.22.090184.000525},
	Journal = {\araa},
	Pages = {97-130},
	Title = {{Image Formation by Self-Calibration in Radio Astronomy}},
	Volume = 22,
	Year = 1984,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9QZWFyc29uXzE5ODQucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBQZWFyc29uXzE5ODQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAANIjq1qsZewAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANarQ6sAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBQZWFyc29uXzE5ODQucGRmAA4AIgAQAFAAZQBhAHIAcwBvAG4AXwAxADkAOAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvUGVhcnNvbl8xOTg0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@inproceedings{Sanchez-Bermudez_2016c,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016SPIE.9907E..1DS},
	Author = {{Sanchez-Bermudez}, J. and {Thi{\'e}baut}, E. and {Hofmann}, K.-H. and {Heininger}, M. and {Schertl}, D. and {Weigelt}, G. and {Millour}, F. and {Schutz}, A. and {Ferrari}, A. and {Vannier}, M. and {Mary}, D. and {Young}, J.},
	Booktitle = {Optical and Infrared Interferometry and Imaging V},
	Date-Added = {2018-02-15 13:55:25 +0000},
	Date-Modified = {2018-02-15 13:55:59 +0000},
	Doi = {10.1117/12.2231982},
	Eid = {99071D},
	Month = aug,
	Pages = {99071D},
	Series = {\procspie},
	Title = {{The 2016 interferometric imaging beauty contest}},
	Volume = 9907,
	Year = 2016}

@inproceedings{Sanchez-Bermudez_2016b,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016SPIE.9907E..0BS},
	Author = {{Sanchez-Bermudez}, J. and {Pott}, J.-U. and {van Boekel}, R. and {Henning}, T. and {Baron}, F. and {Matter}, A. and {Lopez}, B. and {Millour}, F. and {Weigelt}, G. and {Hofmann}, K.-H. and {Schertl}, D.},
	Booktitle = {Optical and Infrared Interferometry and Imaging V},
	Date-Added = {2018-01-29 07:40:19 +0000},
	Date-Modified = {2018-01-29 07:40:44 +0000},
	Doi = {10.1117/12.2232308},
	Eid = {99070B},
	Month = aug,
	Pages = {99070B},
	Series = {\procspie},
	Title = {{Imaging capabilities of the VLTI/MATISSE spectro-interferometric instrument}},
	Volume = 9907,
	Year = 2016,
	Bdsk-Url-1 = {https://dx.doi.org/10.1117/12.2232308}}

@article{Gardsen_2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015A%26A...575A..90G},
	Archiveprefix = {arXiv},
	Author = {{Garsden}, H. and {Girard}, J.~N. and {Starck}, J.~L. and {Corbel}, S. and {Tasse}, C. and {Woiselle}, A. and {McKean}, J.~P. and {van Amesfoort}, A.~S. and {Anderson}, J. and {Avruch}, I.~M. and {Beck}, R. and {Bentum}, M.~J. and {Best}, P. and {Breitling}, F. and {Broderick}, J. and {Br{\"u}ggen}, M. and {Butcher}, H.~R. and {Ciardi}, B. and {de Gasperin}, F. and {de Geus}, E. and {de Vos}, M. and {Duscha}, S. and {Eisl{\"o}ffel}, J. and {Engels}, D. and {Falcke}, H. and {Fallows}, R.~A. and {Fender}, R. and {Ferrari}, C. and {Frieswijk}, W. and {Garrett}, M.~A. and {Grie{\ss}meier}, J. and {Gunst}, A.~W. and {Hassall}, T.~E. and {Heald}, G. and {Hoeft}, M. and {H{\"o}randel}, J. and {van der Horst}, A. and {Juette}, E. and {Karastergiou}, A. and {Kondratiev}, V.~I. and {Kramer}, M. and {Kuniyoshi}, M. and {Kuper}, G. and {Mann}, G. and {Markoff}, S. and {McFadden}, R. and {McKay-Bukowski}, D. and {Mulcahy}, D.~D. and {Munk}, H. and {Norden}, M.~J. and {Orru}, E. and {Paas}, H. and {Pandey-Pommier}, M. and {Pandey}, V.~N. and {Pietka}, G. and {Pizzo}, R. and {Polatidis}, A.~G. and {Renting}, A. and {R{\"o}ttgering}, H. and {Rowlinson}, A. and {Schwarz}, D. and {Sluman}, J. and {Smirnov}, O. and {Stappers}, B.~W. and {Steinmetz}, M. and {Stewart}, A. and {Swinbank}, J. and {Tagger}, M. and {Tang}, Y. and {Tasse}, C. and {Thoudam}, S. and {Toribio}, C. and {Vermeulen}, R. and {Vocks}, C. and {van Weeren}, R.~J. and {Wijnholds}, S.~J. and {Wise}, M.~W. and {Wucknitz}, O. and {Yatawatta}, S. and {Zarka}, P. and {Zensus}, A.},
	Date-Added = {2018-01-29 07:39:21 +0000},
	Date-Modified = {2018-01-29 07:39:37 +0000},
	Doi = {10.1051/0004-6361/201424504},
	Eid = {A90},
	Eprint = {1406.7242},
	Journal = {\aap},
	Keywords = {techniques: interferometric, methods: numerical, techniques: image processing},
	Month = mar,
	Pages = {A90},
	Primaryclass = {astro-ph.IM},
	Title = {{LOFAR sparse image reconstruction}},
	Volume = 575,
	Year = 2015,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9HYXJkc2VuXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBHYXJkc2VuXzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAy11pRV2AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANaUgAgAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBHYXJkc2VuXzIwMTQucGRmAA4AIgAQAEcAYQByAGQAcwBlAG4AXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvR2FyZHNlbl8yMDE0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Wiaux_2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.395.1733W},
	Archiveprefix = {arXiv},
	Author = {{Wiaux}, Y. and {Jacques}, L. and {Puy}, G. and {Scaife}, A.~M.~M. and {Vandergheynst}, P.},
	Date-Added = {2018-01-29 07:37:15 +0000},
	Date-Modified = {2018-01-29 07:37:26 +0000},
	Doi = {10.1111/j.1365-2966.2009.14665.x},
	Eprint = {0812.4933},
	Journal = {\mnras},
	Keywords = {techniques: image processing , techniques: interferometric , cosmic microwave background},
	Month = may,
	Pages = {1733-1742},
	Title = {{Compressed sensing imaging techniques for radio interferometry}},
	Volume = 395,
	Year = 2009,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEltYWdlX1JlYy9XaWF1eF8yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQGuAAAAAAGuAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDKsOV2lhdXhfMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMzdaUVWQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAACUltYWdlX1JlYwAAEAAIAADWJe/nAAAAEQAIAADWlH+UAAAAAQAUADAMqwAwCuAAC/6vAAv+rgAGaRwAAgBKTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX1JlYzoAV2lhdXhfMjAwOS5wZGYADgAeAA4AVwBpAGEAdQB4AF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfUmVjL1dpYXV4XzIwMDkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqQCuALYCaAJqAm8CegKDApEClQKcAqUCqgK3AroCzALPAtQAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC1g==}}

@article{Candes_2008,
	Author = {E. J. Candes and M. B. Wakin},
	Date-Added = {2018-01-29 07:35:31 +0000},
	Date-Modified = {2018-01-29 07:35:48 +0000},
	Doi = {10.1109/MSP.2007.914731},
	Issn = {1053-5888},
	Journal = {IEEE Signal Processing Magazine},
	Keywords = {data acquisition;image processing;signal processing equipment;signal sampling;Relatively few wavelet;compressed sensing;compressive sampling;data acquisition;image recovery;sampling paradigm;sensing paradigm;signal recovery;Biomedical imaging;Data acquisition;Frequency;Image coding;Image sampling;Protocols;Receivers;Sampling methods;Signal processing;Signal sampling},
	Month = {March},
	Number = {2},
	Pages = {21-30},
	Title = {An Introduction To Compressive Sampling},
	Volume = {25},
	Year = {2008},
	Bdsk-Url-1 = {https://dx.doi.org/10.1109/MSP.2007.914731}}

@article{Candes_2007,
	Abstract = {We consider the problem of reconstructing a sparse signal ##IMG## [http://ej.iop.org/images/0266-5611/23/3/008/ip239874ieqn1.gif] {x^0\in{\bb R}^n} from a limited number of linear measurements. Given m randomly selected samples of Ux 0 , where U is an orthonormal matrix, we show that {\^a} 1 minimization recovers x 0 exactly when the number of measurements exceeds ##IMG## [http://ej.iop.org/images/0266-5611/23/3/008/ip239874ueq01.gif] {m\geq \mathrm{const}^{\vphantom{\frac12}}_{\vphantom{\frac12}} \cdot\mu^2(U)\cdot S\cdot\log n, } where S is the number of nonzero components in x 0 and {\^I}{\OE} is the largest entry in U properly normalized: ##IMG## [http://ej.iop.org/images/0266-5611/23/3/008/ip239874ieqn2.gif] {\mu(U) = \sqrt{n} \cdot \max_{k,j} |U_{k,j}|} . The smaller {\^I}{\OE} is, the fewer samples needed. The result holds for 'most' sparse signals x 0 supported on a fixed (but arbitrary) set T . Given T , if the sign of x 0 for each nonzero entry on T and the observed values of Ux 0 are drawn at random, the signal is recovered with overwhelming probability. Moreover, there is a sense in which this is nearly optimal since any method succeeding with the same probability would require just about as many samples.},
	Author = {Emmanuel Candes and Justin Romberg},
	Date-Added = {2018-01-29 07:31:31 +0000},
	Date-Modified = {2018-01-29 07:31:58 +0000},
	Journal = {Inverse Problems},
	Number = {3},
	Pages = {969},
	Title = {Sparsity and incoherence in compressive sampling},
	Url = {http://stacks.iop.org/0266-5611/23/i=3/a=008},
	Volume = {23},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9DYW5kZXNfMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD0NhbmRlc18yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDLTWlFP7AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA1pR+KwAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AENhbmRlc18yMDA3LnBkZgAADgAgAA8AQwBhAG4AZABlAHMAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvQ2FuZGVzXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@inproceedings{Ford_2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014AAS...22322308F},
	Author = {{Ford}, K.~E.~S. and {McKernan}, B. and {Sivaramakrishnan}, A. and {Martel}, A. and {Lafreniere}, D. and {Parmentier}, S. and {Koekemoer}, A.~M.},
	Booktitle = {American Astronomical Society Meeting Abstracts \#223},
	Date-Added = {2018-01-29 07:27:24 +0000},
	Date-Modified = {2018-01-29 07:27:34 +0000},
	Eid = {223.08},
	Month = jan,
	Pages = {223.08},
	Series = {American Astronomical Society Meeting Abstracts},
	Title = {{Space-Based Aperture-Masking Interferometry of Active Galactic Nuclei}},
	Volume = 223,
	Year = 2014}

@inproceedings{Tuthill_1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998SPIE.3350..839T},
	Author = {{Tuthill}, P.~G. and {Monnier}, J.~D. and {Danchi}, W.~C. and {Haniff}, C.~A.},
	Booktitle = {Astronomical Interferometry},
	Date-Added = {2018-01-29 07:24:24 +0000},
	Date-Modified = {2018-01-29 07:24:35 +0000},
	Doi = {10.1117/12.317120},
	Editor = {{Reasenberg}, R.~D.},
	Month = jul,
	Pages = {839-846},
	Series = {\procspie},
	Title = {{Michelson interferometry with Keck I}},
	Volume = 3350,
	Year = 1998,
	Bdsk-Url-1 = {https://dx.doi.org/10.1117/12.317120}}

@article{Moneti_2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001A%26A...366..106M},
	Author = {{Moneti}, A. and {Stolovy}, S. and {Blommaert}, J.~A.~D.~L. and {Figer}, D.~F. and {Najarro}, F.},
	Date-Added = {2018-01-29 07:19:09 +0000},
	Date-Modified = {2018-01-29 07:19:31 +0000},
	Doi = {10.1051/0004-6361:20000192},
	Eprint = {astro-ph/0010558},
	Journal = {\aap},
	Keywords = {GALACTIC CENTRE, QUINTUPLET CLUSTER, EXTINCTION, ISO},
	Month = jan,
	Pages = {106-120},
	Title = {{Mid-infrared imaging and spectroscopy of the enigmatic cocoon stars in the Quintuplet Cluster}},
	Volume = 366,
	Year = 2001,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvTW9uZXRpXzIwMDEucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9Nb25ldGlfMjAwMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4e1pRRJgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADWlHtWAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AE1vbmV0aV8yMDAxLnBkZgAADgAgAA8ATQBvAG4AZQB0AGkAXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01vbmV0aV8yMDAxLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Glass_1990,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1990MNRAS.242P..55G},
	Author = {{Glass}, I.~S. and {Moneti}, A. and {Moorwood}, A.~F.~M.},
	Date-Added = {2018-01-29 07:17:50 +0000},
	Date-Modified = {2018-01-29 07:18:01 +0000},
	Doi = {10.1093/mnras/242.1.55P},
	Journal = {\mnras},
	Keywords = {Infrared Photometry, Milky Way Galaxy, Star Clusters, Star Formation, Interstellar Extinction, Molecular Clouds, Polarized Radiation, Protostars, Stellar Spectra},
	Month = feb,
	Pages = {55P-58P},
	Title = {{Infrared images and photometry of the cluster near G 0.15 - 0.05}},
	Volume = 242,
	Year = 1990,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvR2xhc3NfMTk5MC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkdsYXNzXzE5OTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDbLWlFDaAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANaUewoAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAR2xhc3NfMTk5MC5wZGYADgAeAA4ARwBsAGEAcwBzAF8AMQA5ADkAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HbGFzc18xOTkwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Tuthill_1999,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1999Natur.398..487T},
	Author = {{Tuthill}, P.~G. and {Monnier}, J.~D. and {Danchi}, W.~C.},
	Date-Added = {2018-01-29 07:16:04 +0000},
	Date-Modified = {2018-01-29 07:16:18 +0000},
	Doi = {10.1038/19033},
	Eprint = {astro-ph/9904092},
	Journal = {\nat},
	Month = apr,
	Pages = {487-489},
	Title = {{A dusty pinwheel nebula around the massive star WR104}},
	Volume = 398,
	Year = 1999,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvVHV0aGlsbF8xOTk5LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQVHV0aGlsbF8xOTk5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAObNaUUG8AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR6nwAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBUdXRoaWxsXzE5OTkucGRmAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAxADkAOQA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1R1dGhpbGxfMTk5OS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@inproceedings{Monier_2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007IAUS..235..416M},
	Author = {{Monier}, E. and {Nestor}, D. and {Rao}, S. and {Turnshek}, D. and {Daino}, M. and {Quider}, A.},
	Booktitle = {Galaxy Evolution across the Hubble Time},
	Date-Added = {2018-01-29 07:12:49 +0000},
	Date-Modified = {2018-01-29 07:12:58 +0000},
	Doi = {10.1017/S1743921306010441},
	Editor = {{Combes}, F. and {Palou{\v s}}, J.},
	Month = may,
	Pages = {416-416},
	Series = {IAU Symposium},
	Title = {{The Evolution of Moderately Ionized Gas in the Universe}},
	Volume = 235,
	Year = 2007,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvTW9uaWVyXzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9Nb25pZXJfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4g1pRPrgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADWlHneAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AE1vbmllcl8yMDA3LnBkZgAADgAgAA8ATQBvAG4AaQBlAHIAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01vbmllcl8yMDA3LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@inproceedings{Tuthill_2003,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2003IAUS..212..121T},
	Author = {{Tuthill}, P.~G. and {Monnier}, J.~D. and {Danchi}, W.~C. and {Turner}, N.~H.},
	Booktitle = {A Massive Star Odyssey: From Main Sequence to Supernova},
	Date-Added = {2018-01-29 07:11:42 +0000},
	Date-Modified = {2018-01-29 07:11:57 +0000},
	Editor = {{van der Hucht}, K. and {Herrero}, A. and {Esteban}, C.},
	Pages = {121},
	Series = {IAU Symposium},
	Title = {{High-resolution near-IR imaging of the WCd(+OB) environments: pinwheels}},
	Volume = 212,
	Year = 2003,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvVHV0aGlsbF8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQVHV0aGlsbF8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOb9aUT2cAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR5lwAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBUdXRoaWxsXzIwMDMucGRmAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMAAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1R1dGhpbGxfMjAwMy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@inproceedings{Tuthill_2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ASPC..260..321T},
	Author = {{Tuthill}, P.~G. and {Monnier}, J.~D. and {Danchi}, W.~C.},
	Booktitle = {Interacting Winds from Massive Stars},
	Date-Added = {2018-01-29 07:10:19 +0000},
	Date-Modified = {2018-01-29 07:10:35 +0000},
	Editor = {{Moffat}, A.~F.~J. and {St-Louis}, N.},
	Pages = {321},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Pinwheels in the Sky}},
	Volume = 260,
	Year = 2002,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvVHV0aGlsbF8yMDAyLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQVHV0aGlsbF8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAObdaUTxYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR5RgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBUdXRoaWxsXzIwMDIucGRmAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1R1dGhpbGxfMjAwMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@inproceedings{van_der_Hucht_2001,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2001IAUS..200...79V},
	Author = {{van der Hucht}, K.~A. and {Hidayat}, B.},
	Booktitle = {The Formation of Binary Stars},
	Date-Added = {2018-01-29 07:08:47 +0000},
	Date-Modified = {2018-01-29 07:09:09 +0000},
	Editor = {{Zinnecker}, H. and {Mathieu}, R.},
	Eprint = {math/9908026},
	Pages = {79},
	Series = {IAU Symposium},
	Title = {{Wolf-Rayet Binaries}},
	Volume = 200,
	Year = 2001,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJE1hc3NpdmVfc3RhcnMvdmFuX2Rlcl9IdWNodF8yMDAxLnBkZtIXCxgZV05TLmRhdGFPEQHaAAAAAAHaAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgWdmFuX2Rlcl9IdWNodF8yMDAxLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOc9aUTrUAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR45QAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAVk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgB2YW5fZGVyX0h1Y2h0XzIwMDEucGRmAA4ALgAWAHYAYQBuAF8AZABlAHIAXwBIAHUAYwBoAHQAXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBEVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL3Zhbl9kZXJfSHVjaHRfMjAwMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgC1ALoAwgKgAqICpwKyArsCyQLNAtQC3QLiAu8C8gMEAwcDDAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMO}}

@article{Schnurr_2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.389L..38S},
	Archiveprefix = {arXiv},
	Author = {{Schnurr}, O. and {Casoli}, J. and {Chen{\'e}}, A.-N. and {Moffat}, A.~F.~J. and {St-Louis}, N.},
	Date-Added = {2018-01-29 07:06:40 +0000},
	Date-Modified = {2018-01-29 07:06:53 +0000},
	Doi = {10.1111/j.1745-3933.2008.00517.x},
	Eprint = {0806.2815},
	Journal = {\mnras},
	Keywords = {binaries: general, stars: evolution, stars: fundamental parameters},
	Month = sep,
	Pages = {L38-L42},
	Title = {{The very massive binary NGC 3603-A1}},
	Volume = 389,
	Year = 2008,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvU2NobnVycl8yMDA4LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQU2NobnVycl8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAORtaUTjQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR4ZAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTY2hudXJyXzIwMDgucGRmAA4AIgAQAFMAYwBoAG4AdQByAHIAXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1NjaG51cnJfMjAwOC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Stolte_2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004AJ....128..765S},
	Author = {{Stolte}, A. and {Brandner}, W. and {Brandl}, B. and {Zinnecker}, H. and {Grebel}, E.~K.},
	Date-Added = {2018-01-29 07:05:20 +0000},
	Date-Modified = {2018-01-29 07:05:29 +0000},
	Doi = {10.1086/422705},
	Journal = {\aj},
	Keywords = {Stars: Binaries: General, Stars: Circumstellar Matter, ISM: H II Regions, Galaxy: Open Clusters and Associations: Individual: NGC Number: NGC 3603, open clusters and associations: individual (HD 97950), Stars: Pre-Main-Sequence},
	Month = aug,
	Pages = {765-786},
	Title = {{The Secrets of the Nearest Starburst Cluster. I. Very Large Telescope/ISAAC Photometry of NGC 3603}},
	Volume = 128,
	Year = 2004,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvU3RvbHRlXzIwMDQucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9TdG9sdGVfMjAwNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5a1pRN7QAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADWlHgdAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFN0b2x0ZV8yMDA0LnBkZgAADgAgAA8AUwB0AG8AbAB0AGUAXwAyADAAMAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1N0b2x0ZV8yMDA0LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Eisenhauer_1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...498..278E},
	Author = {{Eisenhauer}, F. and {Quirrenbach}, A. and {Zinnecker}, H. and {Genzel}, R.},
	Date-Added = {2018-01-29 07:03:48 +0000},
	Date-Modified = {2018-01-29 07:04:11 +0000},
	Doi = {10.1086/305552},
	Journal = {\apj},
	Keywords = {STARS: HERTZSPRUNG-RUSSELL DIAGRAM, ISM: H II REGIONS, ISM: INDIVIDUAL NGC NUMBER: NGC 3603, STARS: FORMATION, STARS: LUMINOSITY FUNCTION, MASS FUNCTION, Stars: Hertzsprung-Russell Diagram, ISM: H II Regions, ISM: Individual: NGC Number: NGC 3603, Stars: Formation, Stars: Luminosity Function, Mass Function},
	Month = may,
	Pages = {278-292},
	Title = {{Stellar Content of the Galactic Starburst Template NGC 3603 from Adaptive Optics Observations}},
	Volume = 498,
	Year = 1998,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvRWlzZW5oYXVlcl8xOTk4LnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTRWlzZW5oYXVlcl8xOTk4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANl9aUTZcAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR3xwAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBFaXNlbmhhdWVyXzE5OTgucGRmAAAOACgAEwBFAGkAcwBlAG4AaABhAHUAZQByAF8AMQA5ADkAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9FaXNlbmhhdWVyXzE5OTgucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Melnick_1989,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1989Msngr..57....4M},
	Author = {{Melnick}, J.},
	Date-Added = {2018-01-29 07:02:33 +0000},
	Date-Modified = {2018-01-29 07:02:52 +0000},
	Journal = {The Messenger},
	Keywords = {Star Formation: Massive Stars, Star Formation: H II Regions},
	Month = sep,
	Pages = {4-6},
	Title = {{High-mass star formation.}},
	Volume = 57,
	Year = 1989,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTWVsbmlja18xOTg5LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTWVsbmlja18xOTg5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOG9aUTTsAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR3awAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBNZWxuaWNrXzE5ODkucGRmAA4AIgAQAE0AZQBsAG4AaQBjAGsAXwAxADkAOAA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01lbG5pY2tfMTk4OS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Harayama_2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...675.1319H},
	Archiveprefix = {arXiv},
	Author = {{Harayama}, Y. and {Eisenhauer}, F. and {Martins}, F.},
	Date-Added = {2018-01-29 06:58:40 +0000},
	Date-Modified = {2018-01-29 06:59:00 +0000},
	Doi = {10.1086/524650},
	Eid = {1319-1342},
	Eprint = {0710.2882},
	Journal = {\apj},
	Keywords = {H II regions, open clusters and associations: individual: NGC 3603, stars: formation, stars: luminosity function, mass function, stars: pre-main sequence},
	Month = mar,
	Pages = {1319-1342},
	Title = {{The Initial Mass Function of the Massive Star-forming Region NGC 3603 from Near-Infrared Adaptive Optics Observations}},
	Volume = 675,
	Year = 2008,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvSGFyYXlhbWFfMjAwOC5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUhhcmF5YW1hXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDd3WlEvjAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANaUdhMAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoASGFyYXlhbWFfMjAwOC5wZGYAAA4AJAARAEgAYQByAGEAeQBhAG0AYQBfADIAMAAwADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvSGFyYXlhbWFfMjAwOC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Gull_2009,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.396.1308G},
	Author = {{Gull}, T.~R. and {Nielsen}, K.~E. and {Corcoran}, M.~F. and {Madura}, T.~I. and {Owocki}, S.~P. and {Russell}, C.~M.~P. and {Hillier}, D.~J. and {Hamaguchi}, K. and {Kober}, G.~V. and {Weis}, K. and {Stahl}, O. and {Okazaki}, A.~T.},
	Date-Added = {2018-01-15 22:07:43 +0000},
	Date-Modified = {2018-01-15 22:07:54 +0000},
	Doi = {10.1111/j.1365-2966.2009.14854.x},
	Journal = {\mnras},
	Keywords = {binaries: spectroscopic , stars: individual: Eta Carinae , stars: winds, outflows},
	Month = jul,
	Pages = {1308-1328},
	Title = {{The extended interacting wind structure of Eta Carinae}},
	Volume = 396,
	Year = 2009,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEV0YUNhci9HdWxsXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAaAAAAAAAaAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHQ1HdWxsXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtD1oKsZAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1oLWlAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIARk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEd1bGxfMjAwOS5wZGYADgAcAA0ARwB1AGwAbABfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADRVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9HdWxsXzIwMDkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ApQCqALICVgJYAl0CaAJxAn8CgwKKApMCmAKlAqgCugK9AsIAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACxA==}}

@article{Trundle_2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008A%26A...483L..47T},
	Archiveprefix = {arXiv},
	Author = {{Trundle}, C. and {Kotak}, R. and {Vink}, J.~S. and {Meikle}, W.~P.~S.},
	Date-Added = {2018-01-15 22:04:04 +0000},
	Date-Modified = {2018-01-15 22:04:17 +0000},
	Doi = {10.1051/0004-6361:200809755},
	Eprint = {0804.2392},
	Journal = {\aap},
	Keywords = {stars: supernovae: general, stars: supernovae: individual: SN 2005gj, stars: supernovae: individual: SN 2002ic, stars: circumstellar matter, stars: evolution, stars: winds, outflow},
	Month = jun,
	Pages = {L47-L50},
	Title = {{SN 2005 gj: evidence for LBV supernovae progenitors?}},
	Volume = 483,
	Year = 2008,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9UcnVuZGxlXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBUcnVuZGxlXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuZ1oKrjQAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1oLVvQAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFRydW5kbGVfMjAwOC5wZGYAAA4AIgAQAFQAcgB1AG4AZABsAGUAXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvVHJ1bmRsZV8yMDA4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@inproceedings{Smith_2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007AIPC..937..163S},
	Archiveprefix = {arXiv},
	Author = {{Smith}, N.},
	Booktitle = {Supernova 1987A: 20 Years After: Supernovae and Gamma-Ray Bursters},
	Date-Added = {2018-01-15 22:02:31 +0000},
	Date-Modified = {2018-01-15 22:02:44 +0000},
	Doi = {10.1063/1.3682897},
	Editor = {{Immler}, S. and {Weiler}, K. and {McCray}, R.},
	Eprint = {0705.3066},
	Keywords = {Supernovae, Supernova remnants, Circumstellar shells clouds and expanding envelopes, circumstellar masers, Supergiant stars},
	Month = oct,
	Pages = {163-170},
	Series = {American Institute of Physics Conference Series},
	Title = {{Galactic Twins of the Nebula Around SN 1987A: Hints that LBVs may be supernova progenitors}},
	Volume = 937,
	Year = 2007,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9TbWl0aF8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OU21pdGhfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALktaCqxEAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANaC1UEAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBTbWl0aF8yMDA3LnBkZgAADgAeAA4AUwBtAGkAdABoAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1NtaXRoXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Delaa_2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2011A%26A...529A..87D},
	Author = {{Delaa}, O. and {Stee}, P. and {Meilland}, A. and {Zorec}, J. and {Mourard}, D. and {B{\'e}rio}, P. and {Bonneau}, D. and {Chesneau}, O. and {Clausse}, J.~M. and {Cruzalebes}, P. and {Perraut}, K. and {Marcotto}, A. and {Roussel}, A. and {Spang}, A. and {McAlister}, H. and {ten Brummelaar}, T. and {Sturmann}, J. and {Sturmann}, L. and {Turner}, N. and {Farrington}, C. and {Goldfinger}, P.~J.},
	Date-Added = {2017-12-13 18:06:05 +0000},
	Date-Modified = {2017-12-13 18:06:10 +0000},
	Doi = {10.1051/0004-6361/201015639},
	Eid = {A87},
	Journal = {\aap},
	Keywords = {circumstellar matter, techniques: interferometric, stars: emission-line, Be, stars: winds, outflows, stars: individual: 48 Per, stars: individual:{$\psi$}Per},
	Month = may,
	Pages = {A87},
	Title = {{Kinematics and geometrical study of the Be stars 48 Persei and {$\psi$} Persei with the VEGA/CHARA interferometer}},
	Volume = 529,
	Year = 2011,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEllTTy9EZWxhYV8yMDExLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwD1sORGVsYWFfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPXNZW8hsAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAA1lTTwAAEAAIAADWJe/nAAAAEQAIAADWVxxLAAAAAQAUADAPWwAwCuAAC/6vAAv+rgAGaRwAAgBETWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFlTTzoARGVsYWFfMjAxMS5wZGYADgAeAA4ARABlAGwAYQBhAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvWVNPL0RlbGFhXzIwMTEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Brahm_2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017PASP..129c4002B},
	Archiveprefix = {arXiv},
	Author = {{Brahm}, R. and {Jord{\'a}n}, A. and {Espinoza}, N.},
	Date-Added = {2017-12-06 14:48:42 +0000},
	Date-Modified = {2017-12-06 14:48:55 +0000},
	Doi = {10.1088/1538-3873/aa5455},
	Eprint = {1609.02279},
	Journal = {\pasp},
	Month = mar,
	Number = 3,
	Pages = {034002},
	Primaryclass = {astro-ph.IM},
	Title = {{CERES: A Set of Automated Routines for Echelle Spectra}},
	Volume = 129,
	Year = 2017,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9CcmFobV8yMDE3LnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OQnJhaG1fMjAxNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALJNZNiYIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANZNs7IAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBCcmFobV8yMDE3LnBkZgAADgAeAA4AQgByAGEAaABtAF8AMgAwADEANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0JyYWhtXzIwMTcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@inproceedings{Kaufer_1998,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1998SPIE.3355..844K},
	Author = {{Kaufer}, A. and {Pasquini}, L.},
	Booktitle = {Optical Astronomical Instrumentation},
	Date-Added = {2017-12-06 14:45:48 +0000},
	Date-Modified = {2017-12-06 14:46:23 +0000},
	Doi = {10.1117/12.316798},
	Editor = {{D'Odorico}, S.},
	Month = jul,
	Pages = {844-854},
	Series = {\procspie},
	Title = {{FEROS: the new fiber-linked echelle spectrograph for the ESO 1.52-m telescope}},
	Volume = 3355,
	Year = 1998,
	Bdsk-Url-1 = {https://dx.doi.org/10.1117/12.316798}}

@inproceedings{Kervella_2002,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2002ASPC..279...99K},
	Author = {{Kervella}, P. and {Sch{\"o}ller}, M. and {van Boekel}, R. and {di Folco}, E. and {Correia}, S. and {Glindemann}, A. and {Paresce}, F. and {Richichi}, A. and {Tarenghi}, M. and {Wittkowski}, M.},
	Booktitle = {Exotic Stars as Challenges to Evolution},
	Date-Added = {2017-12-04 16:14:09 +0000},
	Date-Modified = {2017-12-04 16:14:46 +0000},
	Editor = {{Tout}, C.~A. and {van Hamme}, W.},
	Pages = {99},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {{Interferometric Observations of {$\eta$} Carinae - the VLTI Takes Its First Glimpse at the Central Source}},
	Volume = 279,
	Year = 2002,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9LZXJ2ZWxsYV8yMDAyLnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RS2VydmVsbGFfMjAwMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALUNZK+ngAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANZLJKgAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBLZXJ2ZWxsYV8yMDAyLnBkZgAOACQAEQBLAGUAcgB2AGUAbABsAGEAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvS2VydmVsbGFfMjAwMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Canto_1996,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...469..729C},
	Author = {{Canto}, J. and {Raga}, A.~C. and {Wilkin}, F.~P.},
	Date-Added = {2017-11-03 17:06:56 +0000},
	Date-Modified = {2017-11-03 17:07:04 +0000},
	Doi = {10.1086/177820},
	Journal = {\apj},
	Keywords = {STARS: MASS LOSS, HYDRODYNAMICS, SHOCK WAVES, ISM: BUBBLES},
	Month = oct,
	Pages = {729},
	Title = {{Exact, Algebraic Solutions of the Thin-Shell Two-Wind Interaction Problem}},
	Volume = 469,
	Year = 1996,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9DYW50b18xOTk2LnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OQ2FudG9fMTk5Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALJ9YiKFgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANYiUogAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBDYW50b18xOTk2LnBkZgAADgAeAA4AQwBhAG4AdABvAF8AMQA5ADkANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0NhbnRvXzE5OTYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Allard_2011,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012RSPTA.370.2765A},
	Archiveprefix = {arXiv},
	Author = {{Allard}, F. and {Homeier}, D. and {Freytag}, B.},
	Date-Added = {2017-10-18 10:08:31 +0000},
	Date-Modified = {2017-10-18 10:09:55 +0000},
	Doi = {10.1098/rsta.2011.0269},
	Eprint = {1112.3591},
	Journal = {Philosophical Transactions of the Royal Society of London Series A},
	Month = jun,
	Pages = {2765-2777},
	Primaryclass = {astro-ph.SR},
	Title = {{Models of very-low-mass stars, brown dwarfs and exoplanets}},
	Volume = 370,
	Year = 2012,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9BbGxhcmRfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD0FsbGFyZF8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCx/WDK5aAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADWDNiKAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAQWxsYXJkXzIwMTEucGRmAA4AIAAPAEEAbABsAGEAcgBkAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0FsbGFyZF8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Humphreys_2008,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2008AJ....135.1249H},
	Archiveprefix = {arXiv},
	Author = {{Humphreys}, R.~M. and {Davidson}, K. and {Koppelman}, M.},
	Date-Added = {2017-10-12 13:57:49 +0000},
	Date-Modified = {2017-10-12 13:58:02 +0000},
	Doi = {10.1088/0004-6256/135/4/1249},
	Eprint = {0801.2967},
	Journal = {\aj},
	Keywords = {stars: emission-line, Be, stars: individual: {$\eta$} Car, stars: winds, outflows},
	Month = apr,
	Pages = {1249-1263},
	Title = {{The Early Spectra of Eta Carinae 1892 to 1941 and the Onset of its High Excitation Emission Spectrum}},
	Volume = 135,
	Year = 2008,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUV0YUNhci9IdW1waHJleXNfMjAwOC5wZGbSFwsYGVdOUy5kYXRhTxEBtgAAAAABtgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdEkh1bXBocmV5c18yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC03WBPsWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADWBSVGAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBLTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoASHVtcGhyZXlzXzIwMDgucGRmAAAOACYAEgBIAHUAbQBwAGgAcgBlAHkAcwBfADIAMAAwADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9IdW1waHJleXNfMjAwOC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqgCvALcCcQJzAngCgwKMApoCngKlAq4CswLAAsMC1QLYAt0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3w==}}

@article{Groh_2004,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2004IBVS.5492....1G},
	Author = {{Groh}, J.~H. and {Damineli}, A.},
	Date-Added = {2017-10-12 13:56:34 +0000},
	Date-Modified = {2017-10-12 13:56:47 +0000},
	Journal = {Information Bulletin on Variable Stars},
	Month = jan,
	Title = {{{$\eta$} Car recovering from the 2003.5 spectroscopic event}},
	Volume = 5492,
	Year = 2004,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEV0YUNhci9Hcm9oXzIwMDQucGRm0hcLGBlXTlMuZGF0YU8RAaAAAAAAAaAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHQ1Hcm9oXzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAs51gT61gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1gUlBgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIARk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEdyb2hfMjAwNC5wZGYADgAcAA0ARwByAG8AaABfADIAMAAwADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADRVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9Hcm9oXzIwMDQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ApQCqALICVgJYAl0CaAJxAn8CgwKKApMCmAKlAqgCugK9AsIAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACxA==}}

@article{Damineli_1996,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...460L..49D},
	Author = {{Damineli}, A.},
	Date-Added = {2017-10-12 13:55:16 +0000},
	Date-Modified = {2017-10-12 13:55:27 +0000},
	Doi = {10.1086/309961},
	Journal = {\apjl},
	Keywords = {STARS: INDIVIDUAL CONSTELLATION NAME: ETA CARINAE, STARS: VARIABLES: OTHER LUMINOUS BLUE VARIABLES, STARS: EMISSION-LINE, BE},
	Month = mar,
	Pages = {L49},
	Title = {{The 5.52 Year Cycle of Eta Carinae}},
	Volume = 460,
	Year = 1996,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9EYW1pbmVsaV8xOTk2LnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RRGFtaW5lbGlfMTk5Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALMdYE+oAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANYFJLAAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBEYW1pbmVsaV8xOTk2LnBkZgAOACQAEQBEAGEAbQBpAG4AZQBsAGkAXwAxADkAOQA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvRGFtaW5lbGlfMTk5Ni5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Richardson_2015,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2015AJ....150..109R},
	Archiveprefix = {arXiv},
	Author = {{Richardson}, N.~D. and {Gies}, D.~R. and {Gull}, T.~R. and {Moffat}, A.~F.~J. and {St-Jean}, L.},
	Date-Added = {2017-10-12 13:54:10 +0000},
	Date-Modified = {2017-10-12 13:54:21 +0000},
	Doi = {10.1088/0004-6256/150/4/109},
	Eid = {109},
	Eprint = {1507.07417},
	Journal = {\aj},
	Keywords = {binaries: general, stars: early-type, stars: individual: {$\eta$} Carinae, stars: winds, outflows},
	Month = oct,
	Pages = {109},
	Primaryclass = {astro-ph.SR},
	Title = {{The Optical Wind Line Variability of {$\eta$} Carinae During the 2009.0 Event}},
	Volume = 150,
	Year = 2015,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkV0YUNhci9SaWNoYXJkc29uXzIwMTUucGRm0hcLGBlXTlMuZGF0YU8RAbgAAAAAAbgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRNSaWNoYXJkc29uXzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuO1gT6PAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1gUkbAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFJpY2hhcmRzb25fMjAxNS5wZGYADgAoABMAUgBpAGMAaABhAHIAZABzAG8AbgBfADIAMAAxADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9SaWNoYXJkc29uXzIwMTUucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCdAJ2AnsChgKPAp0CoQKoArECtgLDAsYC2ALbAuAAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC4g==}}

@article{Groh_2010,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716L.223G},
	Archiveprefix = {arXiv},
	Author = {{Groh}, J.~H. and {Madura}, T.~I. and {Owocki}, S.~P. and {Hillier}, D.~J. and {Weigelt}, G.},
	Date-Added = {2017-10-12 13:52:24 +0000},
	Date-Modified = {2017-10-12 13:52:41 +0000},
	Doi = {10.1088/2041-8205/716/2/L223},
	Eprint = {1006.4816},
	Journal = {\apjl},
	Keywords = {stars: atmospheres, stars: individual: Eta Carinae, stars: mass-loss, stars: rotation, stars: variables: general, supergiants},
	Month = jun,
	Pages = {L223-L228},
	Primaryclass = {astro-ph.SR},
	Title = {{Is Eta Carinae a Fast Rotator, and How Much Does the Companion Influence the Inner Wind Structure?}},
	Volume = 716,
	Year = 2010,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEV0YUNhci9Hcm9oXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAaAAAAAAAaAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHQ1Hcm9oXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAs61gT51AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1gUkBAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIARk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEdyb2hfMjAxMC5wZGYADgAcAA0ARwByAG8AaABfADIAMAAxADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADRVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9Hcm9oXzIwMTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ApQCqALICVgJYAl0CaAJxAn8CgwKKApMCmAKlAqgCugK9AsIAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACxA==}}

@article{Teodoro_2012,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...746...73T},
	Archiveprefix = {arXiv},
	Author = {{Teodoro}, M. and {Damineli}, A. and {Arias}, J.~I. and {de Ara{\'u}jo}, F.~X. and {Barb{\'a}}, R.~H. and {Corcoran}, M.~F. and {Borges Fernandes}, M. and {Fern{\'a}ndez-Laj{\'u}s}, E. and {Fraga}, L. and {Gamen}, R.~C. and {Gonz{\'a}lez}, J.~F. and {Groh}, J.~H. and {Marshall}, J.~L. and {McGregor}, P.~J. and {Morrell}, N. and {Nicholls}, D.~C. and {Parkin}, E.~R. and {Pereira}, C.~B. and {Phillips}, M.~M. and {Solivella}, G.~R. and {Steiner}, J.~E. and {Stritzinger}, M. and {Thompson}, I. and {Torres}, C.~A.~O. and {Torres}, M.~A.~P. and {Zevallos Herencia}, M.~I.},
	Date-Added = {2017-10-12 13:50:10 +0000},
	Date-Modified = {2017-10-12 13:50:17 +0000},
	Doi = {10.1088/0004-637X/746/1/73},
	Eid = {73},
	Eprint = {1104.2276},
	Journal = {\apj},
	Keywords = {line: profiles, stars: early-type, stars: individual: eta Carinae, stars: massive},
	Month = feb,
	Pages = {73},
	Primaryclass = {astro-ph.SR},
	Title = {{He II {$\lambda$}4686 in {$\eta$} Carinae: Collapse of the Wind-Wind Collision Region during Periastron Passage}},
	Volume = 746,
	Year = 2012,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9UZW9kb3JvXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBUZW9kb3JvXzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuW1dq6LAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1drkXAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFRlb2Rvcm9fMjAxMi5wZGYAAA4AIgAQAFQAZQBvAGQAbwByAG8AXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvVGVvZG9yb18yMDEyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Millour_2007,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...464..107M},
	Author = {{Millour}, F. and {Petrov}, R.~G. and {Chesneau}, O. and {Bonneau}, D. and {Dessart}, L. and {Bechet}, C. and {Tallon-Bosc}, I. and {Tallon}, M. and {Thi{\'e}baut}, E. and {Vakili}, F. and {Malbet}, F. and {Mourard}, D. and {Antonelli}, P. and {Beckmann}, U. and {Bresson}, Y. and {Chelli}, A. and {Dugu{\'e}}, M. and {Duvert}, G. and {Gennari}, S. and {Gl{\"u}ck}, L. and {Kern}, P. and {Lagarde}, S. and {Le Coarer}, E. and {Lisi}, F. and {Perraut}, K. and {Puget}, P. and {Rantakyr{\"o}}, F. and {Robbe-Dubois}, S. and {Roussel}, A. and {Tatulli}, E. and {Weigelt}, G. and {Zins}, G. and {Accardo}, M. and {Acke}, B. and {Agabi}, K. and {Altariba}, E. and {Arezki}, B. and {Aristidi}, E. and {Baffa}, C. and {Behrend}, J. and {Bl{\"o}cker}, T. and {Bonhomme}, S. and {Busoni}, S. and {Cassaing}, F. and {Clausse}, J.-M. and {Colin}, J. and {Connot}, C. and {Delboulb{\'e}}, A. and {Domiciano de Souza}, A. and {Driebe}, T. and {Feautrier}, P. and {Ferruzzi}, D. and {Forveille}, T. and {Fossat}, E. and {Foy}, R. and {Fraix-Burnet}, D. and {Gallardo}, A. and {Giani}, E. and {Gil}, C. and {Glentzlin}, A. and {Heiden}, M. and {Heininger}, M. and {Hernandez Utrera}, O. and {Hofmann}, K.-H. and {Kamm}, D. and {Kiekebusch}, M. and {Kraus}, S. and {Le Contel}, D. and {Le Contel}, J.-M. and {Lesourd}, T. and {Lopez}, B. and {Lopez}, M. and {Magnard}, Y. and {Marconi}, A. and {Mars}, G. and {Martinot-Lagarde}, G. and {Mathias}, P. and {M{\`e}ge}, P. and {Monin}, J.-L. and {Mouillet}, D. and {Nussbaum}, E. and {Ohnaka}, K. and {Pacheco}, J. and {Perrier}, C. and {Rabbia}, Y. and {Rebattu}, S. and {Reynaud}, F. and {Richichi}, A. and {Robini}, A. and {Sacchettini}, M. and {Schertl}, D. and {Sch{\"o}ller}, M. and {Solscheid}, W. and {Spang}, A. and {Stee}, P. and {Stefanini}, P. and {Tasso}, D. and {Testi}, L. and {von der L{\"u}he}, O. and {Valtier}, J.-C. and {Vannier}, M. and {Ventura}, N.},
	Date-Added = {2017-10-12 13:48:40 +0000},
	Date-Modified = {2017-10-12 13:48:52 +0000},
	Doi = {10.1051/0004-6361:20065408},
	Eprint = {astro-ph/0610936},
	Journal = {\aap},
	Keywords = {techniques: interferometric, stars: individual: <ASTROBJ>{$\gamma$} 2 Velorum</ASTROBJ>, stars: winds, outflows, stars: Wolf-Rayet, stars: binaries: spectroscopic, stars: early-type},
	Month = mar,
	Pages = {107-118},
	Title = {{Direct constraint on the distance of {$\gamma$}$^{2}$ Velorum from AMBER/VLTI observations}},
	Volume = 464,
	Year = 2007,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTWlsbG91cl8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTWlsbG91cl8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOHNaUTLwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1pR27AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBNaWxsb3VyXzIwMDcucGRmAA4AIgAQAE0AaQBsAGwAbwB1AHIAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01pbGxvdXJfMjAwNy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Sanchez-Bermudez_2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...845...57S},
	Archiveprefix = {arXiv},
	Author = {{Sanchez-Bermudez}, J. and {Alberdi}, A. and {Barb{\'a}}, R. and {Bestenlehner}, J.~M. and {Cantalloube}, F. and {Brandner}, W. and {Henning}, T. and {Hummel}, C.~A. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Pott}, J.-U. and {Sch{\"o}del}, R. and {van Boekel}, R.},
	Date-Added = {2017-10-12 13:46:27 +0000},
	Date-Modified = {2017-10-12 13:47:04 +0000},
	Doi = {10.3847/1538-4357/aa803d},
	Eid = {57},
	Eprint = {1707.04915},
	Journal = {\apj},
	Keywords = {astrometry, binaries: general, stars: massive, techniques: interferometric},
	Month = aug,
	Pages = {57},
	Primaryclass = {astro-ph.SR},
	Title = {{GRAVITY Spectro-interferometric Study of the Massive Multiple Stellar System HD 93206 A}},
	Volume = 845,
	Year = 2017,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJ01hc3NpdmVfc3RhcnMvU2FuY2hlei1CZXJtdWRlel8yMDE3LnBkZtIXCxgZV05TLmRhdGFPEQHoAAAAAAHoAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgZU2FuY2hlei1CZXJtdWRlel8yMDE3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOQdYE+LgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1gUi6AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAWU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTYW5jaGV6LUJlcm11ZGV6XzIwMTcucGRmAAAOADQAGQBTAGEAbgBjAGgAZQB6AC0AQgBlAHIAbQB1AGQAZQB6AF8AMgAwADEANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAR1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TYW5jaGV6LUJlcm11ZGV6XzIwMTcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALgAvQDFArECswK4AsMCzALaAt4C5QLuAvMDAAMDAxUDGAMdAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAx8=}}

@article{Groh_2010a,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...716L.223G},
	Archiveprefix = {arXiv},
	Author = {{Groh}, J.~H. and {Madura}, T.~I. and {Owocki}, S.~P. and {Hillier}, D.~J. and {Weigelt}, G.},
	Date-Added = {2017-10-09 14:38:14 +0000},
	Date-Modified = {2017-10-09 14:58:25 +0000},
	Doi = {10.1088/2041-8205/716/2/L223},
	Eprint = {1006.4816},
	Journal = {\apjl},
	Keywords = {stars: atmospheres, stars: individual: Eta Carinae, stars: mass-loss, stars: rotation, stars: variables: general, supergiants},
	Month = jun,
	Pages = {L223-L228},
	Primaryclass = {astro-ph.SR},
	Read = {0},
	Title = {{Is Eta Carinae a Fast Rotator, and How Much Does the Companion Influence the Inner Wind Structure?}},
	Volume = 716,
	Year = 2010,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9Hcm9oXzIwMTBhLnBkZtIXCxgZV05TLmRhdGFPEQGeAAAAAAGeAAIAAAlNYWNpbnRvc2gAAAAAAAAAAAAAAAAAAAAAAADUc6AbSCsAAACgl3kOR3JvaF8yMDEwYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAPW88NYBVmcAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANRzkgsAAAARAAgAANYBOkcAAAABABQAoJd5AIfYYgAGv6YABr+lAAZgSAACAEVNYWNpbnRvc2g6VXNlcnM6AGJsdWVkZW1vbjoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAR3JvaF8yMDEwYS5wZGYAAA4AHgAOAEcAcgBvAGgAXwAyADAAMQAwAGEALgBwAGQAZgAPABQACQBNAGEAYwBpAG4AdABvAHMAaAASADZVc2Vycy9ibHVlZGVtb24vRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvR3JvaF8yMDEwYS5wZGYAEwABLwAAFQACABD//wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJVAlcCXAJnAnACfgKCAokCkgKXAqQCpwK5ArwCwQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALD}}

@article{Richardson_2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.2540R},
	Archiveprefix = {arXiv},
	Author = {{Richardson}, N.~D. and {Madura}, T.~I. and {St-Jean}, L. and {Moffat}, A.~F.~J. and {Gull}, T.~R. and {Russell}, C.~M.~P. and {Damineli}, A. and {Teodoro}, M. and {Corcoran}, M.~F. and {Walter}, F.~M. and {Clementel}, N. and {Groh}, J.~H. and {Hamaguchi}, K. and {Hillier}, D.~J.},
	Date-Added = {2017-10-05 09:54:41 +0000},
	Date-Modified = {2017-10-05 09:55:57 +0000},
	Doi = {10.1093/mnras/stw1415},
	Eprint = {1606.03655},
	Journal = {\mnras},
	Keywords = {binaries: close, stars: early-type, stars: individual: {$\eta$} Car, stars: mass-loss, stars: variables: S Doradus, stars: winds, outflows},
	Month = sep,
	Pages = {2540-2558},
	Primaryclass = {astro-ph.SR},
	Title = {{To v$_{∞}$ and beyond! The He I absorption variability across the 2014.6 periastron passage of {$\eta$} Carinae}},
	Volume = 461,
	Year = 2016,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkV0YUNhci9SaWNoYXJkc29uXzIwMTYucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAACU1hY2ludG9zaAAAAAAAAAAAAAAAAAAAAAAAANRzoBtIKwAAAKCXeRNSaWNoYXJkc29uXzIwMTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA9MX51fvN9gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1HOSCwAAABEACAAA1fux1gAAAAEAFACgl3kAh9hiAAa/pgAGv6UABmBIAAIASk1hY2ludG9zaDpVc2VyczoAYmx1ZWRlbW9uOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBSaWNoYXJkc29uXzIwMTYucGRmAA4AKAATAFIAaQBjAGgAYQByAGQAcwBvAG4AXwAyADAAMQA2AC4AcABkAGYADwAUAAkATQBhAGMAaQBuAHQAbwBzAGgAEgA7VXNlcnMvYmx1ZWRlbW9uL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1JpY2hhcmRzb25fMjAxNi5wZGYAABMAAS8AABUAAgAQ//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Mehner_2014,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...564A..14M},
	Archiveprefix = {arXiv},
	Author = {{Mehner}, A. and {Ishibashi}, K. and {Whitelock}, P. and {Nagayama}, T. and {Feast}, M. and {van Wyk}, F. and {de Wit}, W.-J.},
	Date-Added = {2017-08-31 12:42:18 +0000},
	Date-Modified = {2017-08-31 12:44:50 +0000},
	Doi = {10.1051/0004-6361/201322729},
	Eid = {A14},
	Eprint = {1401.4999},
	Journal = {\aap},
	Keywords = {stars: massive, stars: variables: S Doradus, stars: individual: {$\eta$}Carinae, stars: winds, outflows, stars: mass-loss},
	Month = apr,
	Pages = {A14},
	Primaryclass = {astro-ph.SR},
	Title = {{Near-infrared evidence for a sudden temperature increase in Eta Carinae}},
	Volume = 564,
	Year = 2014,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9NZWhuZXJfMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD01laG5lcl8yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC3bVzYpsAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVzbScAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATWVobmVyXzIwMTQucGRmAA4AIAAPAE0AZQBoAG4AZQByAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL01laG5lcl8yMDE0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Asplund_2005,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...431..693A},
	Author = {{Asplund}, M. and {Grevesse}, N. and {Sauval}, A.~J. and {Allende Prieto}, C. and {Blomme}, R.},
	Date-Added = {2017-08-31 10:55:26 +0000},
	Date-Modified = {2017-08-31 10:56:07 +0000},
	Doi = {10.1051/0004-6361:20041951},
	Eprint = {astro-ph/0410681},
	Journal = {\aap},
	Keywords = {convection, line: formation, Sun: abundances, Sun: granulation, Sun: photosphere, stars: atmospheres},
	Month = feb,
	Pages = {693-705},
	Title = {{Line formation in solar granulation. VI. [C I], C I, CH and C$_{2}$ lines and the photospheric C abundance}},
	Volume = 431,
	Year = 2005,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9Bc3BsdW5kXzIwMDUucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBBc3BsdW5kXzIwMDUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAsh1c1xoAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1c2b0AAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEFzcGx1bmRfMjAwNS5wZGYAAA4AIgAQAEEAcwBwAGwAdQBuAGQAXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvQXNwbHVuZF8yMDA1LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Kausch_2015,
	Author = {{Kausch}, W. and {Noll}, S. and {Smette}, A. and {Kimeswenger}, S. and {Barden}, M. and {Szyszka}, C. and {Jones}, A.~M. and {Sana}, H. and {Horst}, H. and {Kerber}, F.},
	Date-Added = {2017-08-07 11:12:20 +0000},
	Date-Modified = {2017-08-07 11:13:19 +0000},
	Journal = {\aap},
	Pages = {A78},
	Title = {"{Molecfit: A general tool for telluric absorption correction. II. Quantitative evaluation on ESO-VLT/X-Shooterspectra}"},
	Volume = {576},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9LYXVzY2hfMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD0thdXNjaF8yMDE1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC07VrcOUAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVrfvUAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAS2F1c2NoXzIwMTUucGRmAA4AIAAPAEsAYQB1AHMAYwBoAF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0thdXNjaF8yMDE1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Smette_2015,
	Author = {{Smette}, A. and {Sana}, H. and {Noll}, S. and {Horst}, H. and {Kausch}, W. and {Kimeswenger}, S. and {Barden}, M. and {Szyszka}, C. and {Jones}, A.~M. and {Gallenne}, A. and {Vinther}, J. and {Ballester}, P. and {Taylor}, J.},
	Date-Added = {2017-08-07 11:09:06 +0000},
	Date-Modified = {2017-08-07 11:09:51 +0000},
	Journal = {\aap},
	Pages = {A77},
	Title = {"{Molecfit: A general tool for telluric absorption correction. I. Method and application to ESO instruments}"},
	Volume = {576},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9TbWV0dGVfMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD1NtZXR0ZV8yMDE1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC4/VrcLGAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVrfsGAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAU21ldHRlXzIwMTUucGRmAA4AIAAPAFMAbQBlAHQAdABlAF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1NtZXR0ZV8yMDE1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{pymc_2010,
	Author = {Patil, Anand and Huard, David and Fonnesbeck, Christopher J},
	Date-Added = {2017-07-22 05:25:28 +0000},
	Date-Modified = {2017-07-22 05:26:07 +0000},
	Journal = {Journal of statistical software},
	Number = {4},
	Pages = {1-81},
	Title = {PyMC: Bayesian Stochastic Modelling in Python},
	Volume = {35},
	Year = {2010},
	Bdsk-Url-1 = {http://www.ncbi.nlm.nih.gov/pmc/articles/PMC3097064/}}

@article{Gaia2_2016,
	Author = {{Gaia Collaboration} and {Prusti}, T. and {de Bruijne}, J.~H.~J. and {Brown}, A.~G.~A. and {Vallenari}, A. and {Babusiaux}, C. and {Bailer-Jones}, C.~A.~L. and {Bastian}, U. and {Biermann}, M. and {Evans}, D.~W. and et al.},
	Date-Added = {2017-07-12 22:51:45 +0000},
	Date-Modified = {2017-07-12 22:52:13 +0000},
	Journal = {\aap},
	Pages = {A1},
	Title = {"{The Gaia mission}"},
	Volume = {595},
	Year = {2016},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvR2FpYTJfMjAxNi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkdhaWEyXzIwMTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDavVjCAyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANWMWHIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAR2FpYTJfMjAxNi5wZGYADgAeAA4ARwBhAGkAYQAyAF8AMgAwADEANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HYWlhMl8yMDE2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Gaia1_2016,
	Author = {{Gaia Collaboration} and {Brown}, A.~G.~A. and {Vallenari}, A. and {Prusti}, T. and {de Bruijne}, J.~H.~J. and {Mignard}, F. and {Drimmel}, R. and {Babusiaux}, C. and {Bailer-Jones}, C.~A.~L. and {Bastian}, U. and et al.},
	Date-Added = {2017-07-12 22:49:59 +0000},
	Date-Modified = {2017-07-12 22:50:42 +0000},
	Journal = {\aap},
	Pages = {A2},
	Title = {"{Gaia Data Release 1. Summary of the astrometric, photometric, and survey properties}"},
	Volume = {595},
	Year = {2016},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvR2FpYTFfMjAxNi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkdhaWExXzIwMTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDaTVjB+8AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANWMV/wAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAR2FpYTFfMjAxNi5wZGYADgAeAA4ARwBhAGkAYQAxAF8AMgAwADEANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HYWlhMV8yMDE2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@inproceedings{Blind_2014,
	Author = {{Blind}, N. and {Eisenhauer}, F. and {Haug}, M. and {Gillessen}, S. and {Lippa}, M. and {Burtscher}, L. and {Hans}, O. and {Haussmann}, F. and {Huber}, S. and {Janssen}, A. and {Kellner}, S. and {Kok}, Y. and {Ott}, T. and {Pfuhl}, O. and {Sturm}, E. and {Weber}, J. and {Wieprecht}, E. and {Amorim}, A. and {Brandner}, W. and {Perrin}, G. and {Perraut}, K. and {Straubmeier}, C.},
	Booktitle = {{Optical and Infrared Interferometry IV}},
	Date-Added = {2017-07-10 14:34:47 +0000},
	Date-Modified = {2017-07-10 14:36:54 +0000},
	Series = {\procspie},
	Title = {"{GRAVITY: the calibration unit}"},
	Volume = {9146},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkdSQVZJVFkvQmxpbmRfMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxDDkJsaW5kXzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDEXViO5EAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAdHUkFWSVRZAAAQAAgAANYl7+cAAAARAAgAANWJJoQAAAABABQAMAxDADAK4AAL/q8AC/6uAAZpHAACAEhNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR1JBVklUWToAQmxpbmRfMjAxNC5wZGYADgAeAA4AQgBsAGkAbgBkAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR1JBVklUWS9CbGluZF8yMDE0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Steffen_2014,
	Author = {{Steffen}, W. and {Teodoro}, M. and {Madura}, T.~I. and {Groh}, J.~H. and {Gull}, T.~R. and {Mehner}, A. and {Corcoran}, M.~F. and {Damineli}, A. and {Hamaguchi}, K.},
	Date-Added = {2017-05-28 16:33:02 +0000},
	Date-Modified = {2017-05-28 16:33:39 +0000},
	Journal = {\mnras},
	Pages = {3316-3328},
	Title = {"{The three-dimensional structure of the Eta Carinae Homunculus}"},
	Volume = {442},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9TdGVmZmVuXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBTdGVmZmVuXzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuU1VBz5gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1VCsJgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFN0ZWZmZW5fMjAxNC5wZGYAAA4AIgAQAFMAdABlAGYAZgBlAG4AXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvU3RlZmZlbl8yMDE0LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Gull_2016,
	Author = {{Gull}, T.~R. and {Madura}, T.~I. and {Teodoro}, M. and {Clementel}, N. and {Corcoran}, M. and {Damineli}, A. and {Groh}, J.~H. and {Hamaguchi}, K. and {Hillier}, D.~J. and {Moffat}, A.~F.~J. and {Richardson}, N.~D. and {Weigelt}, G. and {Lindler}, D. and {Feggans}, K.},
	Date-Added = {2017-05-24 09:18:24 +0000},
	Date-Modified = {2017-05-24 09:18:55 +0000},
	Journal = {\mnras},
	Pages = {3196-3220},
	Title = {"{The fossil wind structures of Eta Carinae: changes across one 5.54-yr cycle}"},
	Volume = {462},
	Year = {2016},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEV0YUNhci9HdWxsXzIwMTYucGRm0hcLGBlXTlMuZGF0YU8RAaAAAAAAAaAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHQ1HdWxsXzIwMTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtF1UrIFgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UsAVgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIARk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEd1bGxfMjAxNi5wZGYADgAcAA0ARwB1AGwAbABfADIAMAAxADYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADRVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9HdWxsXzIwMTYucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ApQCqALICVgJYAl0CaAJxAn8CgwKKApMCmAKlAqgCugK9AsIAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACxA==}}

@article{Falcke_1996,
	Author = {{Falcke}, H. and {Davidson}, K. and {Hofmann}, K.-H. and {Weigelt}, G.},
	Date-Added = {2017-05-24 09:15:17 +0000},
	Date-Modified = {2017-05-24 09:15:43 +0000},
	Journal = {\aap},
	Pages = {L17},
	Title = {"{Speckle-masking imaging polarimetry of {$\eta$} Carinae: evidence for an equatorial disk.}},
	Volume = {306},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9GYWxja2VfMTk5Ni5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD0ZhbGNrZV8xOTk2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCzjVSsdUAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVSv+UAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoARmFsY2tlXzE5OTYucGRmAA4AIAAPAEYAYQBsAGMAawBlAF8AMQA5ADkANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0ZhbGNrZV8xOTk2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Weigelt_2016,
	Author = {{Weigelt}, G. and {Hofmann}, K.-H. and {Schertl}, D. and {Clementel}, N. and {Corcoran}, M.~F. and {Damineli}, A. and {de Wit}, W.-J. and {Grellmann}, R. and {Groh}, J. and {Guieu}, S. and {Gull}, T. and {Heininger}, M. and {Hillier}, D.~J. and {Hummel}, C.~A. and {Kraus}, S. and {Madura}, T. and {Mehner}, A. and {M{\'e}rand}, A. and {Millour}, F. and {Moffat}, A.~F.~J. and {Ohnaka}, K. and {Patru}, F. and {Petrov}, R.~G. and {Rengaswamy}, S. and {Richardson}, N.~D. and {Rivinius}, T. and {Sch{\"o}ller}, M. and {Teodoro}, M. and {Wittkowski}, M.},
	Date-Added = {2017-05-24 09:06:54 +0000},
	Date-Modified = {2017-05-24 09:07:28 +0000},
	Journal = {\aap},
	Pages = {A106},
	Title = {"{VLTI-AMBER velocity-resolved aperture-synthesis imaging of {$\eta$} Carinae with a spectral resolution of 12 000. Studies of the primary star wind and innermost wind-wind collision zone}"},
	Volume = {594},
	Year = {2016},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9XZWlnZWx0XzIwMTYucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBXZWlnZWx0XzIwMTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuf1UrFVAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1Ur9lAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFdlaWdlbHRfMjAxNi5wZGYAAA4AIgAQAFcAZQBpAGcAZQBsAHQAXwAyADAAMQA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvV2VpZ2VsdF8yMDE2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Weigelt_2007,
	Author = {{Weigelt}, G. and {Kraus}, S. and {Driebe}, T. and {Petrov}, R.~G. and {Hofmann}, K.-H. and {Millour}, F. and {Chesneau}, O. and {Schertl}, D. and {Malbet}, F. and {Hillier}, J.~D. and {Gull}, T. and {Davidson}, K. and {Domiciano de Souza}, A. and {Antonelli}, P. and {Beckmann}, U. and {Bresson}, Y. and {Chelli}, A. and {Dugu{\'e}}, M. and {Duvert}, G. and {Gennari}, S. and {Gl{\"u}ck}, L. and {Kern}, P. and {Lagarde}, S. and {Le Coarer}, E. and {Lisi}, F. and {Perraut}, K. and {Puget}, P. and {Rantakyr{\"o}}, F. and {Robbe-Dubois}, S. and {Roussel}, A. and {Tatulli}, E. and {Zins}, G. and {Accardo}, M. and {Acke}, B. and {Agabi}, K. and {Altariba}, E. and {Arezki}, B. and {Aristidi}, E. and {Baffa}, C. and {Behrend}, J. and {Bl{\"o}cker}, T. and {Bonhomme}, S. and {Busoni}, S. and {Cassaing}, F. and {Clausse}, J.-M. and {Colin}, J. and {Connot}, C. and {Delboulb{\'e}}, A. and {Feautrier}, P. and {Ferruzzi}, D. and {Forveille}, T. and {Fossat}, E. and {Foy}, R. and {Fraix-Burnet}, D. and {Gallardo}, A. and {Giani}, E. and {Gil}, C. and {Glentzlin}, A. and {Heiden}, M. and {Heininger}, M. and {Hernandez Utrera}, O. and {Kamm}, D. and {Kiekebusch}, M. and {Le Contel}, D. and {Le Contel}, J.-M. and {Lesourd}, T. and {Lopez}, B. and {Lopez}, M. and {Magnard}, Y. and {Marconi}, A. and {Mars}, G. and {Martinot-Lagarde}, G. and {Mathias}, P. and {M{\`e}ge}, P. and {Monin}, J.-L. and {Mouillet}, D. and {Mourard}, D. and {Nussbaum}, E. and {Ohnaka}, K. and {Pacheco}, J. and {Perrier}, C. and {Rabbia}, Y. and {Rebattu}, S. and {Reynaud}, F. and {Richichi}, A. and {Robini}, A. and {Sacchettini}, M. and {Sch{\"o}ller}, M. and {Solscheid}, W. and {Spang}, A. and {Stee}, P. and {Stefanini}, P. and {Tallon}, M. and {Tallon-Bosc}, I. and {Tasso}, D. and {Testi}, L. and {Vakili}, F. and {von der L{\"u}he}, O. and {Valtier}, J.-C. and {Vannier}, M. and {Ventura}, N. and {Weis}, K. and {Wittkowski}, M.},
	Date-Added = {2017-05-17 14:49:21 +0000},
	Date-Modified = {2017-05-17 14:50:03 +0000},
	Journal = {\aap},
	Pages = {87-106},
	Title = {"{Near-infrared interferometry of <ASTROBJ>{$\eta$} Carinae</ASTROBJ> with spectral resolutions of 1 500 and 12 000 using AMBER/VLTI}"},
	Volume = {464},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9XZWlnZWx0XzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBXZWlnZWx0XzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAue1UHbJAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UITZAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFdlaWdlbHRfMjAwNy5wZGYAAA4AIgAQAFcAZQBpAGcAZQBsAHQAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvV2VpZ2VsdF8yMDA3LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@inproceedings{Glindemann_2003,
	Author = {{Glindemann}, A. and {Algomedo}, J. and {Amestica}, R. and {Ballester}, P. and {Bauvir}, B. and {Bugueno}, E. and {Correia}, S. and {Delgado}, F. and {Delplancke}, F. and {Derie}, F. and {Duhoux}, P. and {di Folco}, E. and {Gennai}, A. and {Gilli}, B. and {Giordano}, P. and {Gitton}, P.~B. and {Guisard}, S. and {Housen}, N. and {Huxley}, A. and {Kervella}, P. and {Kiekebusch}, M. and {Koehler}, B. and {Leveque}, S.~A. and {Longinotti}, A. and {Morel}, S. and {Paresce}, F. and {Duc}, T.~P. and {Richichi}, A. and {Schoeller}, M. and {Tarenghi}, M. and {Wallander}, A. and {Wittkowski}, M. and {Wilhelm}, R.},
	Booktitle = {Interferometry for Optical Astronomy II},
	Date-Added = {2017-05-17 14:45:16 +0000},
	Date-Modified = {2017-05-17 14:46:01 +0000},
	Editor = {{Traub}, W.~A.},
	Pages = {89-100},
	Title = {"{The VLTI -- A Status Report}"},
	Volume = {4838},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIy4uLy4uL0Rvd25sb2Fkcy9HbGluZGVtYW5uXzIwMDMucGRm0hcLGBlXTlMuZGF0YU8RAZAAAAAAAZAAAgAACU1hY2ludG9zaAAAAAAAAAAAAAAAAAAAAAAAANRzZ9tIKwAAAAa/qBNHbGluZGVtYW5uXzIwMDMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAob4a1UHUygAAAAAAAAAAAAIAAgAACSAAAAAAAAAAAAAAAAAAAAAJRG93bmxvYWRzAAAQAAgAANRzkgsAAAARAAgAANVCDQoAAAABAAwABr+oAAa/pQAGYEgAAgA6TWFjaW50b3NoOlVzZXJzOgBibHVlZGVtb246AERvd25sb2FkczoAR2xpbmRlbWFubl8yMDAzLnBkZgAOACgAEwBHAGwAaQBuAGQAZQBtAGEAbgBuAF8AMgAwADAAMwAuAHAAZABmAA8AFAAJAE0AYQBjAGkAbgB0AG8AcwBoABIALVVzZXJzL2JsdWVkZW1vbi9Eb3dubG9hZHMvR2xpbmRlbWFubl8yMDAzLnBkZgAAEwABLwAAFQACABD//wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgC0ALkAwQJVAlcCXAJnAnACfgKCAokCkgKXAqQCpwK5ArwCwQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALD}}

@inproceedings{Kervella_2000,
	Author = {{Kervella}, P. and {Coud{\'e} du Foresto}, V. and {Glindemann}, A. and {Hofmann}, R.},
	Booktitle = {Interferometry in Optical Astronomy},
	Date-Added = {2017-05-17 14:17:59 +0000},
	Date-Modified = {2017-05-17 14:18:34 +0000},
	Editor = {{L{\'e}na}, P. and {Quirrenbach}, A.},
	Pages = {31-42},
	Title = {"{VINCI: the VLT Interferometer commissioning instrument}"},
	Volume = {4006},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9LZXJ2ZWxsYV8yMDAwLnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RS2VydmVsbGFfMjAwMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALT9VB07wAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANVCC/wAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBLZXJ2ZWxsYV8yMDAwLnBkZgAOACQAEQBLAGUAcgB2AGUAbABsAGEAXwAyADAAMAAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvS2VydmVsbGFfMjAwMC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{vanBoekel_2003,
	Author = {{van Boekel}, R. and {Kervella}, P. and {Sch{\"o}ller}, M. and {Herbst}, T. and {Brandner}, W. and {de Koter}, A. and {Waters}, L.~B.~F.~M. and {Hillier}, D.~J. and {Paresce}, F. and {Lenzen}, R. and {Lagrange}, A.-M.},
	Date-Added = {2017-05-17 11:54:55 +0000},
	Date-Modified = {2017-05-17 11:55:24 +0000},
	Journal = {\aap},
	Pages = {L37-L40},
	Title = {"{Direct measurement of the size and shape of the present-day stellar wind of eta Carinae}"},
	Volume = {410},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUV0YUNhci92YW5Cb2VrZWxfMjAwMy5wZGbSFwsYGVdOUy5kYXRhTxEBtgAAAAABtgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdEnZhbkJvZWtlbF8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC5rVQbJCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVQeqCAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBLTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAdmFuQm9la2VsXzIwMDMucGRmAAAOACYAEgB2AGEAbgBCAG8AZQBrAGUAbABfADIAMAAwADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci92YW5Cb2VrZWxfMjAwMy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqgCvALcCcQJzAngCgwKMApoCngKlAq4CswLAAsMC1QLYAt0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3w==}}

@article{Teodoro_2013,
	Author = {{Teodoro}, M. and {Madura}, T.~I. and {Gull}, T.~R. and {Corcoran}, M.~F. and {Hamaguchi}, K.},
	Date-Added = {2017-05-17 11:51:58 +0000},
	Date-Modified = {2017-05-17 11:52:20 +0000},
	Journal = {\apjl},
	Pages = {L16},
	Title = {"{Detection of the Compressed Primary Stellar Wind in {$\eta$} Carinae}"},
	Volume = {773},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9UZW9kb3JvXzIwMTMucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBUZW9kb3JvXzIwMTMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuX1UGxkgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UHp0gAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFRlb2Rvcm9fMjAxMy5wZGYAAA4AIgAQAFQAZQBvAGQAbwByAG8AXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvVGVvZG9yb18yMDEzLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Clementel_2015b,
	Author = {{Clementel}, N. and {Madura}, T.~I. and {Kruip}, C.~J.~H. and {Paardekooper}, J.-P.},
	Date-Added = {2017-05-16 15:16:11 +0000},
	Date-Modified = {2017-05-16 15:16:36 +0000},
	Journal = {\mnras},
	Pages = {1388-1398},
	Title = {"{3D radiative transfer simulations of Eta Carinae's inner colliding winds - II. Ionization structure of helium at periastron}"},
	Volume = {450},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkV0YUNhci9DbGVtZW50ZWxfMjAxNWIucGRm0hcLGBlXTlMuZGF0YU8RAbgAAAAAAbgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRNDbGVtZW50ZWxfMjAxNWIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAss1UCP5gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UDIJgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AENsZW1lbnRlbF8yMDE1Yi5wZGYADgAoABMAQwBsAGUAbQBlAG4AdABlAGwAXwAyADAAMQA1AGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9DbGVtZW50ZWxfMjAxNWIucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCdAJ2AnsChgKPAp0CoQKoArECtgLDAsYC2ALbAuAAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC4g==}}

@article{Clementel_2015a,
	Author = {{Clementel}, N. and {Madura}, T.~I. and {Kruip}, C.~J.~H. and {Paardekooper}, J.-P. and {Gull}, T.~R.},
	Date-Added = {2017-05-16 15:14:37 +0000},
	Date-Modified = {2017-05-16 15:15:02 +0000},
	Journal = {\mnras},
	Pages = {2445-2458},
	Title = {"{3D radiative transfer simulations of Eta Carinae's inner colliding winds - I. Ionization structure of helium at apastron}"},
	Volume = {447},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkV0YUNhci9DbGVtZW50ZWxfMjAxNWEucGRm0hcLGBlXTlMuZGF0YU8RAbgAAAAAAbgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRNDbGVtZW50ZWxfMjAxNWEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAso1UCPggAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UDHwgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AENsZW1lbnRlbF8yMDE1YS5wZGYADgAoABMAQwBsAGUAbQBlAG4AdABlAGwAXwAyADAAMQA1AGEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9DbGVtZW50ZWxfMjAxNWEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCdAJ2AnsChgKPAp0CoQKoArECtgLDAsYC2ALbAuAAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC4g==}}

@article{Madura_2013,
	Author = {{Madura}, T.~I. and {Gull}, T.~R. and {Okazaki}, A.~T. and {Russell}, C.~M.~P. and {Owocki}, S.~P. and {Groh}, J.~H. and {Corcoran}, M.~F. and {Hamaguchi}, K. and {Teodoro}, M.},
	Date-Added = {2017-05-16 15:10:40 +0000},
	Date-Modified = {2017-05-16 15:11:05 +0000},
	Journal = {\mnras},
	Pages = {3820-3855},
	Title = {"{Constraints on decreases in {$\eta$} Carinae's mass-loss from 3D hydrodynamic simulations of its binary colliding winds}"},
	Volume = {436},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9NYWR1cmFfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD01hZHVyYV8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC1jVQI6kAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVQMbkAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATWFkdXJhXzIwMTMucGRmAA4AIAAPAE0AYQBkAHUAcgBhAF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL01hZHVyYV8yMDEzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Davidson_2015,
	Author = {{Davidson}, K. and {Mehner}, A. and {Humphreys}, R.~M. and {Martin}, J.~C. and {Ishibashi}, K.},
	Date-Added = {2017-05-16 14:19:46 +0000},
	Date-Modified = {2017-05-16 14:20:16 +0000},
	Journal = {\apjl},
	Pages = {L15},
	Title = {"{Eta Carinae{\rsquo}s 2014.6 Spectroscopic Event: The Extraordinary He II and N II Features}"},
	Volume = {801},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9EYXZpZHNvbl8yMDE1LnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RRGF2aWRzb25fMjAxNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALN9VAgrYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANVAuvYAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBEYXZpZHNvbl8yMDE1LnBkZgAOACQAEQBEAGEAdgBpAGQAcwBvAG4AXwAyADAAMQA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvRGF2aWRzb25fMjAxNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Mehner_2012,
	Author = {{Mehner}, A. and {Davidson}, K. and {Humphreys}, R.~M. and {Ishibashi}, K. and {Martin}, J.~C. and {Ruiz}, M.~T. and {Walter}, F.~M.},
	Date-Added = {2017-05-16 14:18:08 +0000},
	Date-Modified = {2017-05-16 14:18:32 +0000},
	Journal = {\apj},
	Pages = {73},
	Title = {"{Secular Changes in Eta Carinae's Wind 1998-2011}"},
	Volume = {751},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9NZWhuZXJfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD01laG5lcl8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC1vVQIJWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVQLqWAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATWVobmVyXzIwMTIucGRmAA4AIAAPAE0AZQBoAG4AZQByAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL01laG5lcl8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Mehner_2010,
	Author = {{Mehner}, A. and {Davidson}, K. and {Ferland}, G.~J. and {Humphreys}, R.~M.},
	Date-Added = {2017-05-16 14:16:04 +0000},
	Date-Modified = {2017-05-16 14:16:31 +0000},
	Journal = {\apj},
	Pages = {729-742},
	Title = {"{High-excitation Emission Lines near Eta Carinae, and Its Likely Companion Star}"},
	Volume = {710},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9NZWhuZXJfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD01laG5lcl8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC1rVQIHaAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVQLoaAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATWVobmVyXzIwMTAucGRmAA4AIAAPAE0AZQBoAG4AZQByAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL01laG5lcl8yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Nielsen_2007,
	Author = {{Nielsen}, K.~E. and {Ivarsson}, S. and {Gull}, T.~R.},
	Date-Added = {2017-05-16 14:12:06 +0000},
	Date-Modified = {2017-05-16 14:12:44 +0000},
	Journal = {\apjs},
	Pages = {289-296},
	Title = {"{Eta Carinae across the 2003.5 Minimum: Deciphering the Spectrum toward Weigelt D}"},
	Volume = {168},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9OaWVsc2VuXzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBOaWVsc2VuXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuD1UCA0gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UC5EgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AE5pZWxzZW5fMjAwNy5wZGYAAA4AIgAQAE4AaQBlAGwAcwBlAG4AXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvTmllbHNlbl8yMDA3LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@inproceedings{Weigelt_1995,
	Author = {{Weigelt}, G. and {Albrecht}, R. and {Barbieri}, C. and {Blades}, J.~C. and {Boksenberg}, A. and {Crane}, P. and {Davidson}, K. and {Deharveng}, J.~M. and {Disney}, M.~J. and {Jakobsen}, P. and {Kamperman}, T.~M. and {King}, I.~R. and {Macchetto}, F. and {Mackay}, C.~D. and {Paresce}, F. and {Baxter}, D. and {Greenfield}, P. and {Jedrzejewski}, R. and {Nota}, A. and {Sparks}, W.~B.},
	Booktitle = {Revista Mexicana de Astronomia y Astrofisica Conference Series},
	Date-Added = {2017-05-16 14:01:31 +0000},
	Date-Modified = {2017-05-16 14:02:08 +0000},
	Editor = {{Niemela}, V. and {Morrell}, N. and {Feinstein}, A.},
	Pages = {11},
	Title = {"{HST FOC Observations of Eta Carinae}"},
	Volume = {2},
	Year = {1995},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9XZWlnZWx0XzE5OTUucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBXZWlnZWx0XzE5OTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAud1UB+cAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UC2sAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFdlaWdlbHRfMTk5NS5wZGYAAA4AIgAQAFcAZQBpAGcAZQBsAHQAXwAxADkAOQA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvV2VpZ2VsdF8xOTk1LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Hofmann_1988,
	Author = {{Hofmann}, K.-H. and {Weigelt}, G.},
	Date-Added = {2017-05-16 14:00:04 +0000},
	Date-Modified = {2017-05-16 14:00:31 +0000},
	Journal = {\aap},
	Pages = {L21},
	Title = {"{Speckle masking observation of Eta Carinae}"},
	Volume = {203},
	Year = {1988},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9Ib2ZtYW5uXzE5ODgucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBIb2ZtYW5uXzE5ODgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtL1UB+FgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UC2VgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEhvZm1hbm5fMTk4OC5wZGYAAA4AIgAQAEgAbwBmAG0AYQBuAG4AXwAxADkAOAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvSG9mbWFubl8xOTg4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Weigelt_1986,
	Author = {{Weigelt}, G. and {Ebersberger}, J.},
	Date-Added = {2017-05-16 13:57:17 +0000},
	Date-Modified = {2017-05-16 13:57:46 +0000},
	Journal = {\aap},
	Pages = {L5},
	Title = {"{Eta Carinae resolved by speckle interferometry}"},
	Volume = {163},
	Year = {1986},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9XZWlnZWx0XzE5ODYucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBXZWlnZWx0XzE5ODYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuc1UB9ZAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UC1pAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFdlaWdlbHRfMTk4Ni5wZGYAAA4AIgAQAFcAZQBpAGcAZQBsAHQAXwAxADkAOAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvV2VpZ2VsdF8xOTg2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@inproceedings{Davidson_2001,
	Author = {{Davidson}, K. and {Gull}, T.~R. and {Ishibashi}, K.},
	Booktitle = {P Cygni 2000: 400 Years of Progress},
	Date-Added = {2017-05-16 13:03:06 +0000},
	Date-Modified = {2017-05-16 13:03:58 +0000},
	Editor = {{de Groot}, M. and {Sterken}, C.},
	Pages = {173},
	Title = {"{Recent Results from HST/STIS Spectroscopy of eta Carinae}"},
	Volume = {233},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9EYXZpZHNvbl8yMDAxLnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RRGF2aWRzb25fMjAwMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALNtVAcLoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANVAqPoAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBEYXZpZHNvbl8yMDAxLnBkZgAOACQAEQBEAGEAdgBpAGQAcwBvAG4AXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvRGF2aWRzb25fMjAwMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Groh_2010b,
	Author = {{Groh}, J.~H. and {Nielsen}, K.~E. and {Damineli}, A. and {Gull}, T.~R. and {Madura}, T.~I. and {Hillier}, D.~J. and {Teodoro}, M. and {Driebe}, T. and {Weigelt}, G. and {Hartman}, H. and {Kerber}, F. and {Okazaki}, A.~T. and {Owocki}, S.~P. and {Millour}, F. and {Murakawa}, K. and {Kraus}, S. and {Hofmann}, K.-H. and {Schertl}, D.},
	Date-Added = {2017-05-16 11:53:25 +0000},
	Date-Modified = {2017-05-16 11:53:47 +0000},
	Journal = {\aap},
	Pages = {A9},
	Title = {"{Detection of high-velocity material from the wind-wind collision zone of Eta Carinae across the 2009.0 periastron passage}"},
	Volume = {517},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9Hcm9oXzIwMTBiLnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OR3JvaF8yMDEwYi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALPdVAYGgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANVAmKgAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBHcm9oXzIwMTBiLnBkZgAADgAeAA4ARwByAG8AaABfADIAMAAxADAAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0dyb2hfMjAxMGIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Teodoro_2016,
	Author = {{Teodoro}, M. and {Damineli}, A. and {Heathcote}, B. and {Richardson}, N.~D. and {Moffat}, A.~F.~J. and {St-Jean}, L. and {Russell}, C. and {Gull}, T.~R. and {Madura}, T.~I. and {Pollard}, K.~R. and {Walter}, F. and {Coimbra}, A. and {Prates}, R. and {Fern{\'a}ndez-Laj{\'u}s}, E. and {Gamen}, R.~C. and {Hickel}, G. and {Henrique}, W. and {Navarete}, F. and {Andrade}, T. and {Jablonski}, F. and {Luckas}, P. and {Locke}, M. and {Powles}, J. and {Bohlsen}, T. and {Chini}, R. and {Corcoran}, M.~F. and {Hamaguchi}, K. and {Groh}, J.~H. and {Hillier}, D.~J. and {Weigelt}, G.},
	Date-Added = {2017-05-16 11:49:58 +0000},
	Date-Modified = {2017-05-16 11:50:34 +0000},
	Journal = {\apj},
	Pages = {131},
	Title = {"{He II {$\lambda$}4686 Emission from the Massive Binary System in {$\eta$} Car: Constraints to the Orbital Elements and the Nature of the Periodic Minima}"},
	Volume = {819},
	Year = {2016},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9UZW9kb3JvXzIwMTYucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBUZW9kb3JvXzIwMTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuY1UBfjAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UCXzAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFRlb2Rvcm9fMjAxNi5wZGYAAA4AIgAQAFQAZQBvAGQAbwByAG8AXwAyADAAMQA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvVGVvZG9yb18yMDE2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Madura_2012b,
	Author = {{Madura}, T.~I. and {Gull}, T.~R. and {Owocki}, S.~P. and {Groh}, J.~H. and {Okazaki}, A.~T. and {Russell}, C.~M.~P.},
	Date-Added = {2017-05-16 11:46:02 +0000},
	Date-Modified = {2017-05-16 11:46:26 +0000},
	Journal = {\mnras},
	Pages = {2064-2086},
	Title = {"{Constraining the absolute orientation of {$\eta$} Carinae's binary orbit: a 3D dynamical model for the broad [Fe III] emission}"},
	Volume = {420},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9NYWR1cmFfMjAxMmIucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBNYWR1cmFfMjAxMmIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtW1UBergAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UCW7gAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AE1hZHVyYV8yMDEyYi5wZGYAAA4AIgAQAE0AYQBkAHUAcgBhAF8AMgAwADEAMgBiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvTWFkdXJhXzIwMTJiLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Madura_2012a,
	Author = {{Madura}, T.~I. and {Groh}, J.~H.},
	Date-Added = {2017-05-16 11:43:55 +0000},
	Date-Modified = {2017-05-16 11:44:20 +0000},
	Journal = {\apjl},
	Pages = {L18},
	Title = {"{A Lighthouse Effect in Eta Carinae}"},
	Volume = {647},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9NYWR1cmFfMjAxMmEucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBNYWR1cmFfMjAxMmEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtU1UBeLgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UCWbgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AE1hZHVyYV8yMDEyYS5wZGYAAA4AIgAQAE0AYQBkAHUAcgBhAF8AMgAwADEAMgBhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvTWFkdXJhXzIwMTJhLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Gull_2011,
	Author = {{Gull}, T.~R. and {Madura}, T.~I. and {Groh}, J.~H. and {Corcoran}, M.~F.},
	Date-Added = {2017-05-16 11:41:28 +0000},
	Date-Modified = {2017-05-16 11:41:55 +0000},
	Journal = {\apjl},
	Pages = {L3},
	Title = {"{Imaging the Time Evolution of Eta Carinae's Colliding Winds with HST}"},
	Volume = {743},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEV0YUNhci9HdWxsXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAaAAAAAAAaAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHQ1HdWxsXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtE1UBdnAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UCV3AAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIARk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEd1bGxfMjAxMS5wZGYADgAcAA0ARwB1AGwAbABfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADRVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9HdWxsXzIwMTEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ApQCqALICVgJYAl0CaAJxAn8CgwKKApMCmAKlAqgCugK9AsIAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACxA==}}

@article{Parkin_2009,
	Author = {{Parkin}, E.~R. and {Pittard}, J.~M. and {Corcoran}, M.~F. and {Hamaguchi}, K. and {Stevens}, I.~R.},
	Date-Added = {2017-05-16 11:38:46 +0000},
	Date-Modified = {2017-05-16 11:39:13 +0000},
	Journal = {\mnras},
	Pages = {1758-1774},
	Title = {"{3D modelling of the colliding winds in {$\eta$} Carinae - evidence for radiative inhibition}"},
	Volume = {394},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9QYXJraW5fMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD1Bhcmtpbl8yMDA5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC4XVQFskAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVQJNkAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAUGFya2luXzIwMDkucGRmAA4AIAAPAFAAYQByAGsAaQBuAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1Bhcmtpbl8yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Teodoro_2008,
	Author = {{Teodoro}, M. and {Damineli}, A. and {Sharp}, R.~G. and {Groh}, J.~H. and {Barbosa}, C.~L.},
	Date-Added = {2017-05-16 09:51:12 +0000},
	Date-Modified = {2017-05-16 09:51:43 +0000},
	Journal = {\mnras},
	Pages = {564-576},
	Title = {"{Near-infrared integral field spectroscopy of the Homunculus nebula around {$\eta$} Carinae using Gemini/CIRPASS}"},
	Volume = {387},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9UZW9kb3JvXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBUZW9kb3JvXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuV1UBDwgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1UB8AgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFRlb2Rvcm9fMjAwOC5wZGYAAA4AIgAQAFQAZQBvAGQAbwByAG8AXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvVGVvZG9yb18yMDA4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Parkin_2011b,
	Author = {{Parkin}, E.~R. and {Pittard}, J.~M. and {Corcoran}, M.~F. and {Hamaguchi}, K.},
	Date-Added = {2017-05-15 15:20:18 +0000},
	Date-Modified = {2017-05-15 15:20:55 +0000},
	Journal = {\apj},
	Pages = {105},
	Title = {"{Spiraling Out of Control: Three-dimensional Hydrodynamical Modeling of the Colliding Winds in {$\eta$} Carinae}"},
	Volume = {726},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9QYXJraW5fMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD1Bhcmtpbl8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC4bVPz9QAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVP3eQAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoAUGFya2luXzIwMTEucGRmAA4AIAAPAFAAYQByAGsAaQBuAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1Bhcmtpbl8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Okazaki_2008,
	Author = {{Okazaki}, A.~T. and {Owocki}, S.~P. and {Russell}, C.~M.~P. and {Corcoran}, M.~F.},
	Date-Added = {2017-05-15 15:18:16 +0000},
	Date-Modified = {2017-05-15 15:18:43 +0000},
	Journal = {\mnras},
	Pages = {L39-L43},
	Title = {"{Modelling the RXTE light curve of {$\eta$} Carinae from a 3D SPH simulation of its binary wind collision}"},
	Volume = {388},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9Pa2F6YWtpXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBPa2F6YWtpXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuE1T8+6gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1T93KgAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AE9rYXpha2lfMjAwOC5wZGYAAA4AIgAQAE8AawBhAHoAYQBrAGkAXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvT2themFraV8yMDA4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Pittard_2002,
	Author = {{Pittard}, J.~M. and {Corcoran}, M.~F.},
	Date-Added = {2017-05-15 15:16:33 +0000},
	Date-Modified = {2017-05-15 15:16:58 +0000},
	Journal = {\aap},
	Pages = {636-647},
	Title = {"{In hot pursuit of the hidden companion of eta Carinae: An X-ray determination of the wind parameters}"},
	Volume = {383},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9QaXR0YXJkXzIwMDIucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBQaXR0YXJkXzIwMDIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuN1T8+gAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1T92wAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFBpdHRhcmRfMjAwMi5wZGYAAA4AIgAQAFAAaQB0AHQAYQByAGQAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvUGl0dGFyZF8yMDAyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Langer_1998,
	Author = {{Langer}, N.},
	Date-Added = {2017-05-15 14:59:11 +0000},
	Date-Modified = {2017-05-15 14:59:45 +0000},
	Journal = {\aap},
	Pages = {551-558},
	Title = {"{Coupled mass and angular momentum loss of massive main sequence stars}"},
	Volume = {329},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9MYW5nZXJfMTk5OC5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD0xhbmdlcl8xOTk4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC1PVPzpyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVP3KyAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATGFuZ2VyXzE5OTgucGRmAA4AIAAPAEwAYQBuAGcAZQByAF8AMQA5ADkAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0xhbmdlcl8xOTk4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@inproceedings{Conti_1984,
	Author = {{Conti}, P.~S.},
	Booktitle = {Observational Tests of the Stellar Evolution Theory},
	Date-Added = {2017-05-15 14:36:46 +0000},
	Date-Modified = {2017-05-15 14:37:26 +0000},
	Pages = {233},
	Title = {"{Basic Observational Constraints on the Evolution of Massive Stars}"},
	Volume = {105},
	Year = {1984},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9Db250aV8xOTg0LnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OQ29udGlfMTk4NC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALLtU/NTAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/bXAAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBDb250aV8xOTg0LnBkZgAADgAeAA4AQwBvAG4AdABpAF8AMQA5ADgANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0NvbnRpXzE5ODQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Groh_2012b,
	Author = {{Groh}, J.~H. and {Madura}, T.~I. and {Hillier}, D.~J. and {Kruip}, C.~J.~H. and {Weigelt}, G.},
	Date-Added = {2017-05-15 14:13:36 +0000},
	Date-Modified = {2017-05-15 14:14:05 +0000},
	Journal = {\apjl},
	Pages = {L2},
	Title = {"{A Companion as the Cause of Latitude-dependent Effects in the Wind of Eta Carinae}"},
	Volume = {759},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9Hcm9oXzIwMTJiLnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OR3JvaF8yMDEyYi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALQtU/L8QAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/aAQAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBHcm9oXzIwMTJiLnBkZgAADgAeAA4ARwByAG8AaABfADIAMAAxADIAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0dyb2hfMjAxMmIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Groh_2012a,
	Author = {{Groh}, J.~H. and {Hillier}, D.~J. and {Madura}, T.~I. and {Weigelt}, G.},
	Date-Added = {2017-05-15 14:12:45 +0000},
	Date-Modified = {2017-05-15 14:13:09 +0000},
	Journal = {\mnras},
	Pages = {1623-1640},
	Title = {"{On the influence of the companion star in Eta Carinae: 2D radiative transfer modelling of the ultraviolet and optical spectra}"},
	Volume = {423},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9Hcm9oXzIwMTJhLnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OR3JvaF8yMDEyYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALQNU/L5AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/Z9AAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBHcm9oXzIwMTJhLnBkZgAADgAeAA4ARwByAG8AaABfADIAMAAxADIAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0dyb2hfMjAxMmEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Hillier_2006,
	Author = {{Hillier}, D.~J. and {Gull}, T. and {Nielsen}, K. and {Sonneborn}, G. and {Iping}, R. and {Smith}, N. and {Corcoran}, M. and {Damineli}, A. and {Hamann}, F.~W. and {Martin}, J.~C. and {Weis}, K.},
	Date-Added = {2017-05-15 13:56:13 +0000},
	Date-Modified = {2017-05-15 13:56:39 +0000},
	Journal = {\apj},
	Pages = {1098-1116},
	Title = {"{The UV Scattering Halo of the Central Source Associated with {$\eta$} Carinae}"},
	Volume = {642},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9IaWxsaWVyXzIwMDYucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBIaWxsaWVyXzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtK1T8rsAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1T9j8AAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEhpbGxpZXJfMjAwNi5wZGYAAA4AIgAQAEgAaQBsAGwAaQBlAHIAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvSGlsbGllcl8yMDA2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Corcoran_2005,
	Author = {{Corcoran}, M.~F.},
	Date-Added = {2017-05-15 13:34:45 +0000},
	Date-Modified = {2017-05-15 13:35:11 +0000},
	Journal = {\aj},
	Pages = {2018-2025},
	Title = {"{X-Ray Monitoring of {$\eta$} Carinae: Variations on a Theme}"},
	Volume = {129},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9Db3Jjb3Jhbl8yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RQ29yY29yYW5fMjAwNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALL9U/JqIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/XuIAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBDb3Jjb3Jhbl8yMDA1LnBkZgAOACQAEQBDAG8AcgBjAG8AcgBhAG4AXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvQ29yY29yYW5fMjAwNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Corcoran_2010,
	Author = {{Corcoran}, M.~F. and {Hamaguchi}, K. and {Pittard}, J.~M. and {Russell}, C.~M.~P. and {Owocki}, S.~P. and {Parkin}, E.~R. and {Okazaki}, A.},
	Date-Added = {2017-05-15 13:30:49 +0000},
	Date-Modified = {2017-05-15 13:31:19 +0000},
	Journal = {\apj},
	Pages = {1528-1535},
	Title = {"{Recent X-ray Variability of {$\eta$} Carinae: The Quick Road to Recovery}"},
	Volume = {725},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9Db3Jjb3Jhbl8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RQ29yY29yYW5fMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALMNU/JbgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/XfgAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBDb3Jjb3Jhbl8yMDEwLnBkZgAOACQAEQBDAG8AcgBjAG8AcgBhAG4AXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvQ29yY29yYW5fMjAxMC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Damineli_2008b,
	Author = {{Damineli}, A. and {Hillier}, D.~J. and {Corcoran}, M.~F. and {Stahl}, O. and {Groh}, J.~H. and {Arias}, J. and {Teodoro}, M. and {Morrell}, N. and {Gamen}, R. and {Gonzalez}, F. and {Leister}, N.~V. and {Levato}, H. and {Levenhagen}, R.~S. and {Grosso}, M. and {Colombo}, J.~F.~A. and {Wallerstein}, G.},
	Date-Added = {2017-05-15 13:26:51 +0000},
	Date-Modified = {2017-05-15 13:27:16 +0000},
	Journal = {\mnras},
	Pages = {2330-2344},
	Title = {"{A multispectral view of the periodic events in {$\eta$} Carinae{\dagger}{\Dagger}{\sect}{\para}}"},
	Volume = {386},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUV0YUNhci9EYW1pbmVsaV8yMDA4Yi5wZGbSFwsYGVdOUy5kYXRhTxEBtgAAAAABtgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdEkRhbWluZWxpXzIwMDhiLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCzTVPyTOAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVP10OAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBLTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoARGFtaW5lbGlfMjAwOGIucGRmAAAOACYAEgBEAGEAbQBpAG4AZQBsAGkAXwAyADAAMAA4AGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9EYW1pbmVsaV8yMDA4Yi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqgCvALcCcQJzAngCgwKMApoCngKlAq4CswLAAsMC1QLYAt0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3w==}}

@article{Damineli_2008a,
	Author = {{Damineli}, A. and {Hillier}, D.~J. and {Corcoran}, M.~F. and {Stahl}, O. and {Levenhagen}, R.~S. and {Leister}, N.~V. and {Groh}, J.~H. and {Teodoro}, M. and {Albacete Colombo}, J.~F. and {Gonzalez}, F. and {Arias}, J. and {Levato}, H. and {Grosso}, M. and {Morrell}, N. and {Gamen}, R. and {Wallerstein}, G. and {Niemela}, V.},
	Date-Added = {2017-05-15 13:25:51 +0000},
	Date-Modified = {2017-05-15 13:26:19 +0000},
	Journal = {\mnras},
	Pages = {1649-1656},
	Title = {"{The periodicity of the {$\eta$} Carinae events{\dagger}{\Dagger}{\sect}{\para}}"},
	Volume = {384},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUV0YUNhci9EYW1pbmVsaV8yMDA4YS5wZGbSFwsYGVdOUy5kYXRhTxEBtgAAAAABtgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdEkRhbWluZWxpXzIwMDhhLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCzPVPySGAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVP1zGAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBLTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoARGFtaW5lbGlfMjAwOGEucGRmAAAOACYAEgBEAGEAbQBpAG4AZQBsAGkAXwAyADAAMAA4AGEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9EYW1pbmVsaV8yMDA4YS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqgCvALcCcQJzAngCgwKMApoCngKlAq4CswLAAsMC1QLYAt0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3w==}}

@article{Hillier_2001,
	Author = {{Hillier}, D.~J. and {Davidson}, K. and {Ishibashi}, K. and {Gull}, T.},
	Date-Added = {2017-05-15 13:21:38 +0000},
	Date-Modified = {2017-05-15 13:23:00 +0000},
	Journal = {\apj},
	Pages = {837-860},
	Title = {"{On the Nature of the Central Source in {$\eta$} Carinae}"},
	Volume = {553},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9IaWxsaWVyXzIwMDEucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBIaWxsaWVyXzIwMDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAtI1T8j0AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1T9cEAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AEhpbGxpZXJfMjAwMS5wZGYAAA4AIgAQAEgAaQBsAGwAaQBlAHIAXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvSGlsbGllcl8yMDAxLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Damineli_1997,
	Author = {{Damineli}, A. and {Conti}, P.~S. and {Lopes}, D.~F.},
	Date-Added = {2017-05-15 13:20:39 +0000},
	Date-Modified = {2017-05-15 13:21:14 +0000},
	Journal = {\na},
	Pages = {107-117},
	Title = {"{Eta Carinae: a long period binary?}"},
	Volume = {2},
	Year = {1997},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9EYW1pbmVsaV8xOTk3LnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RRGFtaW5lbGlfMTk5Ny5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALMtU/I1AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/W5AAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBEYW1pbmVsaV8xOTk3LnBkZgAOACQAEQBEAGEAbQBpAG4AZQBsAGkAXwAxADkAOQA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvRGFtaW5lbGlfMTk5Ny5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Smith_2003,
	Author = {{Smith}, N. and {Bally}, J. and {Morse}, J.~A.},
	Date-Added = {2017-05-15 13:14:29 +0000},
	Date-Modified = {2017-05-15 13:14:55 +0000},
	Journal = {\apjl},
	Pages = {L105-L108},
	Title = {"{Numerous Proplyd Candidates in the Harsh Environment of the Carina Nebula}"},
	Volume = {587},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9TbWl0aF8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OU21pdGhfMjAwMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALkNU/IegAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/WigAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBTbWl0aF8yMDAzLnBkZgAADgAeAA4AUwBtAGkAdABoAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1NtaXRoXzIwMDMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Davidson_1997,
	Author = {{Davidson}, K. and {Humphreys}, R.~M.},
	Date-Added = {2017-05-15 13:11:35 +0000},
	Date-Modified = {2017-05-15 13:12:08 +0000},
	Journal = {\araa},
	Pages = {1-32},
	Title = {"{Eta Carinae and Its Environment}"},
	Volume = {35},
	Year = {1997},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEV0YUNhci9EYXZpZHNvbl8xOTk3LnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0RRGF2aWRzb25fMTk5Ny5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALNdU/ISwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/WWwAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBEYXZpZHNvbl8xOTk3LnBkZgAOACQAEQBEAGEAdgBpAGQAcwBvAG4AXwAxADkAOQA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvRGF2aWRzb25fMTk5Ny5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Allen_1993,
	Author = {{Allen}, D.~A. and {Hillier}, D.~J.},
	Date-Added = {2017-05-15 12:57:37 +0000},
	Date-Modified = {2017-05-15 12:58:08 +0000},
	Journal = {Proceedings of the Astronomical Society of Australia},
	Pages = {338},
	Title = {"{The Shape of the Homunchulus Nebula around Eta-Carinae}"},
	Volume = {10},
	Year = {1993},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9BbGxlbl8xOTkzLnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OQWxsZW5fMTk5My5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALINU/HeoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/VioAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBBbGxlbl8xOTkzLnBkZgAADgAeAA4AQQBsAGwAZQBuAF8AMQA5ADkAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0FsbGVuXzE5OTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Walborn_1973,
	Author = {{Walborn}, N.~R.},
	Date-Added = {2017-05-15 12:55:03 +0000},
	Date-Modified = {2017-05-15 12:55:26 +0000},
	Journal = {\apj},
	Pages = {517},
	Title = {"{Some characteristics of the Eta Carinae complex}"},
	Volume = {179},
	Year = {1973},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0V0YUNhci9XYWxib3JuXzE5NzMucGRm0hcLGBlXTlMuZGF0YU8RAa4AAAAAAa4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRBXYWxib3JuXzE5NzMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAub1T8dVAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1T9VlAAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIASU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFdhbGJvcm5fMTk3My5wZGYAAA4AIgAQAFcAYQBsAGIAbwByAG4AXwAxADkANwAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA3VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FdGFDYXIvV2FsYm9ybl8xOTczLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCoAK0AtQJnAmkCbgJ5AoICkAKUApsCpAKpArYCuQLLAs4C0wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALV}}

@article{Smith_2011,
	Author = {{Smith}, N. and {Gehrz}, R.~D. and {Campbell}, R. and {Kassis}, M. and {Le Mignant}, D. and {Kuluhiwa}, K. and {Filippenko}, A.~V.},
	Date-Added = {2017-05-15 12:45:56 +0000},
	Date-Modified = {2017-05-15 12:46:26 +0000},
	Journal = {\mnras},
	Pages = {1959-1972},
	Title = {"{Episodic mass loss in binary evolution to the Wolf-Rayet phase: Keck and HST proper motions of RY Scuti's nebula}"},
	Volume = {418},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9TbWl0aF8yMDExLnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OU21pdGhfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALk9U/GzAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/U3AAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBTbWl0aF8yMDExLnBkZgAADgAeAA4AUwBtAGkAdABoAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL1NtaXRoXzIwMTEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Pastorello_2010,
	Author = {{Pastorello}, A. and {Botticella}, M.~T. and {Trundle}, C. and {Taubenberger}, S. and {Mattila}, S. and {Kankare}, E. and {Elias-Rosa}, N. and {Benetti}, S. and {Duszanowicz}, G. and {Hermansson}, L. and {Beckman}, J.~E. and {Bufano}, F. and {Fraser}, M. and {Harutyunyan}, A. and {Navasardyan}, H. and {Smartt}, S.~J. and {van Dyk}, S.~D. and {Vink}, J.~S. and {Wagner}, R.~M.},
	Date-Added = {2017-05-15 12:43:31 +0000},
	Date-Modified = {2017-05-15 12:43:59 +0000},
	Journal = {\mnras},
	Pages = {181-198},
	Title = {"{Multiple major outbursts from a restless luminous blue variable in NGC 3432}"},
	Volume = {408},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkV0YUNhci9QYXN0b3JlbGxvXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAbgAAAAAAbgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALHRNQYXN0b3JlbGxvXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAuH1T8apAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGRXRhQ2FyABAACAAA1iXv5wAAABEACAAA1T9S5AAAAAEAFAAwCx0AMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFdGFDYXI6AFBhc3RvcmVsbG9fMjAxMC5wZGYADgAoABMAUABhAHMAdABvAHIAZQBsAGwAbwBfADIAMAAxADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9QYXN0b3JlbGxvXzIwMTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCdAJ2AnsChgKPAp0CoQKoArECtgLDAsYC2ALbAuAAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC4g==}}

@article{Humphreys_1994,
	Author = {{Humphreys}, R.~M. and {Davidson}, K.},
	Date-Added = {2017-05-15 12:01:02 +0000},
	Date-Modified = {2017-05-15 12:01:31 +0000},
	Journal = {\pasp},
	Pages = {1025-1051},
	Title = {"{The luminous blue variables: Astrophysical geysers}"},
	Volume = {106},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUV0YUNhci9IdW1waHJleXNfMTk5NC5wZGbSFwsYGVdOUy5kYXRhTxEBtgAAAAABtgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdEkh1bXBocmV5c18xOTk0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC0zVPxCCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVP0jCAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBLTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoASHVtcGhyZXlzXzE5OTQucGRmAAAOACYAEgBIAHUAbQBwAGgAcgBlAHkAcwBfADEAOQA5ADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0V0YUNhci9IdW1waHJleXNfMTk5NC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqgCvALcCcQJzAngCgwKMApoCngKlAq4CswLAAsMC1QLYAt0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3w==}}

@article{Meynet_2011,
	Author = {{Meynet}, G. and {Georgy}, C. and {Hirschi}, R. and {Maeder}, A. and {Massey}, P. and {Przybilla}, N. and {Nieva}, M.-F.},
	Date-Added = {2017-05-15 10:22:26 +0000},
	Date-Modified = {2017-05-15 10:22:56 +0000},
	Journal = {Bulletin de la Societe Royale des Sciences de Liege},
	Pages = {266-278},
	Title = {"{Red Supergiants, Luminous Blue Variables and Wolf-Rayet stars: the single massive star perspective}"},
	Volume = {80},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9NZXluZXRfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD01leW5ldF8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC4LVPvmWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVPzHWAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATWV5bmV0XzIwMTEucGRmAA4AIAAPAE0AZQB5AG4AZQB0AF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL01leW5ldF8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Meynet_2003,
	Author = {{Meynet}, G. and {Maeder}, A.},
	Date-Added = {2017-05-15 10:18:37 +0000},
	Date-Modified = {2017-05-15 10:19:04 +0000},
	Journal = {\aap},
	Pages = {975-990},
	Title = {"{Stellar evolution with rotation. X. Wolf-Rayet star populations at solar metallicity}"},
	Volume = {404},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9NZXluZXRfMjAwMy5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD01leW5ldF8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC33VPvisAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVPzDsAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATWV5bmV0XzIwMDMucGRmAA4AIAAPAE0AZQB5AG4AZQB0AF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL01leW5ldF8yMDAzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Langer_1994,
	Author = {{Langer}, N. and {Hamann}, W.-R. and {Lennon}, M. and {Najarro}, F. and {Pauldrach}, A.~W.~A. and {Puls}, J.},
	Date-Added = {2017-05-15 10:17:08 +0000},
	Date-Modified = {2017-05-15 10:17:38 +0000},
	Journal = {\aap},
	Pages = {819-833},
	Title = {"{Towards an understanding of very massive stars. A new evolutionary scenario relating O stars, LBVs and Wolf-Rayet stars.}"},
	Volume = {290},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkV0YUNhci9MYW5nZXJfMTk5NC5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsdD0xhbmdlcl8xOTk0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC1LVPvhYAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZFdGFDYXIAEAAIAADWJe/nAAAAEQAIAADVPzCYAAAAAQAUADALHQAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEV0YUNhcjoATGFuZ2VyXzE5OTQucGRmAA4AIAAPAEwAYQBuAGcAZQByAF8AMQA5ADkANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0xhbmdlcl8xOTk0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Conti_1976,
	Author = {{Conti}, P.~S. and {Niemel{\"a}}, V.~S.},
	Date-Added = {2017-05-15 10:15:00 +0000},
	Date-Modified = {2017-05-15 10:15:28 +0000},
	Journal = {\apjl},
	Pages = {L37-L38},
	Title = {"{A change in the optical spectrum of Zeta Puppis.}"},
	Volume = {209},
	Year = {1976},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUV0YUNhci9Db250aV8xOTc2LnBkZtIXCxgZV05TLmRhdGFPEQGmAAAAAAGmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCx0OQ29udGlfMTk3Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALLdU+98IAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkV0YUNhcgAQAAgAANYl7+cAAAARAAgAANU/MAIAAAABABQAMAsdADAK4AAL/q8AC/6uAAZpHAACAEdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARXRhQ2FyOgBDb250aV8xOTc2LnBkZgAADgAeAA4AQwBvAG4AdABpAF8AMQA5ADcANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRXRhQ2FyL0NvbnRpXzE5NzYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKYAqwCzAl0CXwJkAm8CeAKGAooCkQKaAp8CrAKvAsECxALJAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAss=}}

@article{Bonneau_2011,
	Author = {{Bonneau}, D. and {Delfosse}, X. and {Mourard}, D. and {Lafrasse}, S. and {Mella}, G. and {Cetre}, S. and {Clausse}, J.-M. and {Zins}, G.},
	Date-Added = {2017-05-10 13:05:28 +0000},
	Date-Modified = {2017-05-10 13:05:58 +0000},
	Journal = {\aap},
	Pages = {A53},
	Title = {"{SearchCal: a Virtual Observatory tool for searching calibrators in optical long-baseline interferometry. II. The faint-object case}"},
	Volume = {535},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1vZGVsX2ZpdHRpbmcvQm9ubmVhdV8yMDExLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDo8QQm9ubmVhdV8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOlNU4llgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1vZGVsX2ZpdHRpbmcAABAACAAA1iXv5wAAABEACAAA1TjAiAAAAAEAFAAwDo8AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNb2RlbF9maXR0aW5nOgBCb25uZWF1XzIwMTEucGRmAA4AIgAQAEIAbwBuAG4AZQBhAHUAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9Nb2RlbF9maXR0aW5nL0Jvbm5lYXVfMjAxMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Bonneau_2006,
	Author = {{Bonneau}, D. and {Clausse}, J.-M. and {Delfosse}, X. and {Mourard}, D. and {Cetre}, S. and {Chelli}, A. and {Cruzal{\`e}bes}, P. and {Duvert}, G. and {Zins}, G.},
	Date-Added = {2017-05-10 13:04:12 +0000},
	Date-Modified = {2017-05-10 13:04:42 +0000},
	Journal = {\aap},
	Pages = {789-789},
	Title = {"{SearchCal: a virtual observatory tool for searching calibrators in optical long baseline interferometry. I. The bright object case}"},
	Volume = {456},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1vZGVsX2ZpdHRpbmcvQm9ubmVhdV8yMDA2LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDo8QQm9ubmVhdV8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOkNU4lYoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1vZGVsX2ZpdHRpbmcAABAACAAA1iXv5wAAABEACAAA1Ti/ugAAAAEAFAAwDo8AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNb2RlbF9maXR0aW5nOgBCb25uZWF1XzIwMDYucGRmAA4AIgAQAEIAbwBuAG4AZQBhAHUAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9Nb2RlbF9maXR0aW5nL0Jvbm5lYXVfMjAwNi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Dawson_1937,
	Author = {{Dawson}, B.~H. and {Aguilar}, F.},
	Date-Added = {2017-05-10 12:47:53 +0000},
	Date-Modified = {2017-05-10 12:48:25 +0000},
	Journal = {Observatory Astronomical La Plata Series Astronomies},
	Pages = {86-127},
	Title = {"{Medidas micrometricas de estrellas dobles : efectuadas con EL refractor de 455 MM de abertura}"},
	Volume = {6},
	Year = {1937}}

@article{Mason_2001,
	Author = {{Mason}, B.~D. and {Wycoff}, G.~L. and {Hartkopf}, W.~I. and {Douglass}, G.~G. and {Worley}, C.~E.},
	Date-Added = {2017-05-10 12:44:34 +0000},
	Date-Modified = {2017-05-10 12:45:03 +0000},
	Journal = {\aj},
	Pages = {3466-3471},
	Title = {"{The 2001 US Naval Observatory Double Star CD-ROM. I. The Washington Double Star Catalog}"},
	Volume = {122},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTWFzb25fMjAwMS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk1hc29uXzIwMDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDhbVOJEQAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANU4u0AAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWFzb25fMjAwMS5wZGYADgAeAA4ATQBhAHMAbwBuAF8AMgAwADAAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9NYXNvbl8yMDAxLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Eisenhauer_2017,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2017A%26A...602A..94G},
	Archiveprefix = {arXiv},
	Author = {{Gravity Collaboration} and {Abuter}, R. and {Accardo}, M. and {Amorim}, A. and {Anugu}, N. and {{\'A}vila}, G. and {Azouaoui}, N. and {Benisty}, M. and {Berger}, J.~P. and {Blind}, N. and {Bonnet}, H. and {Bourget}, P. and {Brandner}, W. and {Brast}, R. and {Buron}, A. and {Burtscher}, L. and {Cassaing}, F. and {Chapron}, F. and {Choquet}, {\'E}. and {Cl{\'e}net}, Y. and {Collin}, C. and {Coud{\'e} Du Foresto}, V. and {de Wit}, W. and {de Zeeuw}, P.~T. and {Deen}, C. and {Delplancke-Str{\"o}bele}, F. and {Dembet}, R. and {Derie}, F. and {Dexter}, J. and {Duvert}, G. and {Ebert}, M. and {Eckart}, A. and {Eisenhauer}, F. and {Esselborn}, M. and {F{\'e}dou}, P. and {Finger}, G. and {Garcia}, P. and {Garcia Dabo}, C.~E. and {Garcia Lopez}, R. and {Gendron}, E. and {Genzel}, R. and {Gillessen}, S. and {Gonte}, F. and {Gordo}, P. and {Grould}, M. and {Gr{\"o}zinger}, U. and {Guieu}, S. and {Haguenauer}, P. and {Hans}, O. and {Haubois}, X. and {Haug}, M. and {Haussmann}, F. and {Henning}, T. and {Hippler}, S. and {Horrobin}, M. and {Huber}, A. and {Hubert}, Z. and {Hubin}, N. and {Hummel}, C.~A. and {Jakob}, G. and {Janssen}, A. and {Jochum}, L. and {Jocou}, L. and {Kaufer}, A. and {Kellner}, S. and {Kendrew}, S. and {Kern}, L. and {Kervella}, P. and {Kiekebusch}, M. and {Klein}, R. and {Kok}, Y. and {Kolb}, J. and {Kulas}, M. and {Lacour}, S. and {Lapeyr{\`e}re}, V. and {Lazareff}, B. and {Le Bouquin}, J.-B. and {L{\`e}na}, P. and {Lenzen}, R. and {L{\'e}v{\^e}que}, S. and {Lippa}, M. and {Magnard}, Y. and {Mehrgan}, L. and {Mellein}, M. and {M{\'e}rand}, A. and {Moreno-Ventas}, J. and {Moulin}, T. and {M{\"u}ller}, E. and {M{\"u}ller}, F. and {Neumann}, U. and {Oberti}, S. and {Ott}, T. and {Pallanca}, L. and {Panduro}, J. and {Pasquini}, L. and {Paumard}, T. and {Percheron}, I. and {Perraut}, K. and {Perrin}, G. and {Pfl{\"u}ger}, A. and {Pfuhl}, O. and {Phan Duc}, T. and {Plewa}, P.~M. and {Popovic}, D. and {Rabien}, S. and {Ram{\'{\i}}rez}, A. and {Ramos}, J. and {Rau}, C. and {Riquelme}, M. and {Rohloff}, R.-R. and {Rousset}, G. and {Sanchez-Bermudez}, J. and {Scheithauer}, S. and {Sch{\"o}ller}, M. and {Schuhler}, N. and {Spyromilio}, J. and {Straubmeier}, C. and {Sturm}, E. and {Suarez}, M. and {Tristram}, K.~R.~W. and {Ventura}, N. and {Vincent}, F. and {Waisberg}, I. and {Wank}, I. and {Weber}, J. and {Wieprecht}, E. and {Wiest}, M. and {Wiezorrek}, E. and {Wittkowski}, M. and {Woillez}, J. and {Wolff}, B. and {Yazici}, S. and {Ziegler}, D. and {Zins}, G.},
	Date-Added = {2017-05-10 12:36:54 +0000},
	Date-Modified = {2017-11-13 10:53:26 +0000},
	Doi = {10.1051/0004-6361/201730838},
	Eid = {A94},
	Eprint = {1705.02345},
	Journal = {\aap},
	Keywords = {instrumentation: interferometers, instrumentation: adaptive optics, Galaxy: center, quasars: emission lines, binaries: symbiotic, stars: pre-main sequence},
	Month = jun,
	Pages = {A94},
	Primaryclass = {astro-ph.IM},
	Title = {{First light for GRAVITY: Phase referencing optical interferometry for the Very Large Telescope Interferometer}},
	Volume = 602,
	Year = 2017,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG0dSQVZJVFkvRWlzZW5oYXVlcl8yMDE3LnBkZtIXCxgZV05TLmRhdGFPEQG+AAAAAAG+AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDEMTRWlzZW5oYXVlcl8yMDE3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMRtU4j5QAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAB0dSQVZJVFkAABAACAAA1iXv5wAAABEACAAA1Ti5xAAAAAEAFAAwDEMAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHUkFWSVRZOgBFaXNlbmhhdWVyXzIwMTcucGRmAAAOACgAEwBFAGkAcwBlAG4AaABhAHUAZQByAF8AMgAwADEANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR1JBVklUWS9FaXNlbmhhdWVyXzIwMTcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnsCfQKCAo0ClgKkAqgCrwK4Ar0CygLNAt8C4gLnAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuk=}}

@article{Bonnell_2005b,
	Author = {{Bonnell}, I.~A. and {Bate}, M.~R.},
	Date-Added = {2017-05-10 11:08:31 +0000},
	Date-Modified = {2017-05-10 11:10:16 +0000},
	Journal = {\mnras},
	Pages = {915-920},
	Title = {"{Binary systems and stellar mergers in massive star formation}"},
	Volume = {362},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDA1Yi5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUJvbm5lbGxfMjAwNWIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDXHVOHtEAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANU4pXQAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQm9ubmVsbF8yMDA1Yi5wZGYAAA4AJAARAEIAbwBuAG4AZQBsAGwAXwAyADAAMAA1AGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDA1Yi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Sota_2011,
	Author = {{Sota}, A. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Walborn}, N.~R. and {Alfaro}, E.~J. and {Barb{\'a}}, R.~H. and {Morrell}, N.~I. and {Gamen}, R.~C. and {Arias}, J.~I.},
	Date-Added = {2017-04-03 14:51:14 +0000},
	Date-Modified = {2017-04-03 14:54:22 +0000},
	Journal = {\apjs},
	Pages = {24},
	Title = {The Galactic O-Star Spectroscopic Survey. I. Classification System and Bright Northern Stars in the Blue-violet at R \~{} 2500},
	Volume = {193},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvU290YV8yMDExLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNU290YV8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOTdUH6AYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1QgSNgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTb3RhXzIwMTEucGRmAAAOABwADQBTAG8AdABhAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Tb3RhXzIwMTEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@book{Astro_statistics_2014,
	Address = {{Princeton, NJ, USA}},
	Author = {Ivezic, Zeljko and Connolly, Andrew J. and VanderPlas, Jacob T. and Gray, Alexander},
	Date-Added = {2017-03-13 15:28:21 +0000},
	Date-Modified = {2017-03-13 15:31:35 +0000},
	Publisher = {{Princeton University Press}},
	Title = {{Statistics, Data Mining, and Machine Learning in Astronomy: A Practical Python Guide for the Analysis of Survey Data}},
	Year = {2014}}

@article{Taylor_2011,
	Author = {{Taylor}, W.~D. and {Evans}, C.~J. and {Sana}, H. and {Walborn}, N.~R. and {de Mink}, S.~E. and {Stroud}, V.~E. and {Alvarez-Candal}, A. and {Barb{\'a}}, R.~H. and {Bestenlehner}, J.~M. and {Bonanos}, A.~Z. and {Brott}, I. and {Crowther}, P.~A. and {de Koter}, A. and {Friedrich}, K. and {Gr{\"a}fener}, G. and {H{\'e}nault-Brunet}, V. and {Herrero}, A. and {Kaper}, L. and {Langer}, N. and {Lennon}, D.~J. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Markova}, N. and {Morrell}, N. and {Monaco}, L. and {Vink}, J.~S.},
	Date-Added = {2017-02-14 00:32:51 +0000},
	Date-Modified = {2017-02-14 00:33:29 +0000},
	Journal = {{\aap}},
	Pages = {L10},
	Title = {"{The VLT-FLAMES Tarantula Survey. II. R139 revealed as a massive binary system}"},
	Volume = {530},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvVGF5bG9yXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9UYXlsb3JfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5f1Jpp7gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADUmpQeAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFRheWxvcl8yMDExLnBkZgAADgAgAA8AVABhAHkAbABvAHIAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1RheWxvcl8yMDExLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Absil_2011,
	Author = {{Absil}, O. and {Le Bouquin}, J.-B. and {Berger}, J.-P. and {Lagrange}, A.-M. and {Chauvin}, G. and {Lazareff}, B. and {Zins}, G. and {Haguenauer}, P. and {Jocou}, L. and {Kern}, P. and {Millan-Gabet}, R. and {Rochat}, S. and {Traub}, W.},
	Date-Added = {2017-02-14 00:31:10 +0000},
	Date-Modified = {2017-02-14 00:31:52 +0000},
	Journal = {{\aap}},
	Pages = {A68},
	Title = {"{Searching for faint companions with VLTI/PIONIER. I. Method and first results}"},
	Volume = {535},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUludGVyZmVyb21ldHJ5L0Fic2lsXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzg5BYnNpbF8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAzQ1JkCpAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADUmSzUAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBBYnNpbF8yMDExLnBkZgAADgAeAA4AQQBiAHMAaQBsAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvQWJzaWxfMjAxMS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Lachaume_2013,
	Author = {{Lachaume}, R. and {Berger}, J.-P.},
	Date-Added = {2017-02-14 00:29:17 +0000},
	Date-Modified = {2017-02-14 00:30:01 +0000},
	Journal = {{\mnras}},
	Pages = {2501-2519},
	Title = {"{Bandwidth smearing in infrared long-baseline interferometry. Application to stellar companion search in fringe-scanning mode}"},
	Volume = {435},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L0xhY2hhdW1lXzIwMTMucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFMYWNoYXVtZV8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAz61Jj8HAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADUmSZMAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBMYWNoYXVtZV8yMDEzLnBkZgAOACQAEQBMAGEAYwBoAGEAdQBtAGUAXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9MYWNoYXVtZV8yMDEzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Vacca_2003,
	Author = {{Vacca}, W.~D. and {Cushing}, M.~C. and {Rayner}, J.~T.},
	Date-Added = {2017-02-14 00:21:16 +0000},
	Date-Modified = {2017-02-14 00:22:03 +0000},
	Journal = {{\pasp}},
	Pages = {389-409},
	Title = {"{A Method of Correcting Near-Infrared Spectra for Telluric Absorption}"},
	Volume = {115},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkVTT19pbnN0cnVtZW50cy9WYWNjYV8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCw0OVmFjY2FfMjAwMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALGdTHv1wAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAD0VTT19pbnN0cnVtZW50cwAAEAAIAADWJe/nAAAAEQAIAADUx+mMAAAAAQAUADALDQAwCuAAC/6vAAv+rgAGaRwAAgBQTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEVTT19pbnN0cnVtZW50czoAVmFjY2FfMjAwMy5wZGYADgAeAA4AVgBhAGMAYwBhAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRVNPX2luc3RydW1lbnRzL1ZhY2NhXzIwMDMucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Cushing_2004,
	Author = {{Cushing}, M.~C. and {Vacca}, W.~D. and {Rayner}, J.~T.},
	Date-Added = {2017-02-13 22:55:19 +0000},
	Date-Modified = {2017-02-13 22:55:55 +0000},
	Journal = {{\pasp}},
	Pages = {362-376},
	Title = {"{Spextool: A Spectral Extraction Package for SpeX, a 0.8-5.5 Micron Cross-Dispersed Spectrograph}"},
	Volume = {116},
	Year = {2004}}

@article{Bochanski_2009,
	Author = {{Bochanski}, J.~J. and {Hennawi}, J.~F. and {Simcoe}, R.~A. and {Prochaska}, J.~X. and {West}, A.~A. and {Burgasser}, A.~J. and {Burles}, S.~M. and {Bernstein}, R.~A. and {Williams}, C.~L. and {Murphy}, M.~T.},
	Date-Added = {2017-02-13 22:52:04 +0000},
	Date-Modified = {2017-02-13 22:52:40 +0000},
	Journal = {{\pasp}},
	Pages = {1409},
	Title = {"{MASE: A New Data-Reduction Pipeline for the Magellan Echellette Spectrograph}"},
	Volume = {121},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkVTT19pbnN0cnVtZW50cy9Cb2NoYW5za2lfMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsNEkJvY2hhbnNraV8yMDA5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCw7Ux77WAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA9FU09faW5zdHJ1bWVudHMAABAACAAA1iXv5wAAABEACAAA1MfpBgAAAAEAFAAwCw0AMArgAAv+rwAL/q4ABmkcAAIAVE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFU09faW5zdHJ1bWVudHM6AEJvY2hhbnNraV8yMDA5LnBkZgAOACYAEgBCAG8AYwBoAGEAbgBzAGsAaQBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0VTT19pbnN0cnVtZW50cy9Cb2NoYW5za2lfMjAwOS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Simcoe_2013,
	Author = {{Simcoe}, R.~A. and {Burgasser}, A.~J. and {Schechter}, P.~L. and {Fishner}, J. and {Bernstein}, R.~A. and {Bigelow}, B.~C. and {Pipher}, J.~L. and {Forrest}, W. and {McMurtry}, C. and {Smith}, M.~J. and {Bochanski}, J.~J.},
	Date-Added = {2017-02-13 22:47:56 +0000},
	Date-Modified = {2017-02-13 22:49:12 +0000},
	Journal = {{\pasp}},
	Pages = {270},
	Title = {"{FIRE: A Facility Class Near-Infrared Echelle Spectrometer for the Magellan Telescopes}"},
	Volume = {125},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0VTT19pbnN0cnVtZW50cy9TaW1jb2VfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsND1NpbWNvZV8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCxHUx73aAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA9FU09faW5zdHJ1bWVudHMAABAACAAA1iXv5wAAABEACAAA1MfoCgAAAAEAFAAwCw0AMArgAAv+rwAL/q4ABmkcAAIAUU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBFU09faW5zdHJ1bWVudHM6AFNpbWNvZV8yMDEzLnBkZgAADgAgAA8AUwBpAG0AYwBvAGUAXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9FU09faW5zdHJ1bWVudHMvU2ltY29lXzIwMTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Chini_2012,
	Author = {{Chini}, R. and {Hoffmeister}, V.~H. and {Nasseri}, A. and {Stahl}, O. and {Zinnecker}, H.},
	Date-Added = {2017-02-13 20:12:14 +0000},
	Date-Modified = {2017-02-13 20:12:48 +0000},
	Journal = {{\mnras}},
	Pages = {1925-1929},
	Title = {"{A spectroscopic survey on the multiplicity of high-mass stars}"},
	Volume = {424},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQ2hpbmlfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkNoaW5pXzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDXzUx5lmAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANTHw5YAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQ2hpbmlfMjAxMi5wZGYADgAeAA4AQwBoAGkAbgBpAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9DaGluaV8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Peter_2012,
	Author = {{Peter}, D. and {Feldt}, M. and {Henning}, T. and {Hormuth}, F.},
	Date-Added = {2017-02-13 20:10:00 +0000},
	Date-Modified = {2017-02-13 20:10:33 +0000},
	Journal = {{\aap}},
	Pages = {A74},
	Title = {"{Massive binaries in the Cepheus OB2/3 region. Constraining the formation mechanism of massive stars}"},
	Volume = {538},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvUGV0ZXJfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDlBldGVyXzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDivUx5i0AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANTHwuQAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAUGV0ZXJfMjAxMi5wZGYADgAeAA4AUABlAHQAZQByAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9QZXRlcl8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Apai_2007,
	Author = {{Apai}, D. and {Bik}, A. and {Kaper}, L. and {Henning}, T. and {Zinnecker}, H.},
	Date-Added = {2017-02-13 20:06:04 +0000},
	Date-Modified = {2017-02-13 20:07:05 +0000},
	Journal = {{\apj}},
	Pages = {484-491},
	Title = {"{Massive Binaries in High-Mass Star-forming Regions: A Multiepoch Radial Velocity Survey of Embedded O Stars}"},
	Volume = {655},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvQXBhaV8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNQXBhaV8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANLNTHl+AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA1MfCEAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBBcGFpXzIwMDcucGRmAAAOABwADQBBAHAAYQBpAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9BcGFpXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Colavita_1999,
	Author = {{Colavita}, M.~M. and {Wallace}, J.~K. and {Hines}, B.~E. and {Gursel}, Y. and {Malbet}, F. and {Palmer}, D.~L. and {Pan}, X.~P. and {Shao}, M. and {Yu}, J.~W. and {Boden}, A.~F. and {Dumont}, P.~J. and {Gubler}, J. and {Koresko}, C.~D. and {Kulkarni}, S.~R. and {Lane}, B.~F. and {Mobley}, D.~W. and {van Belle}, G.~T.},
	Date-Added = {2016-08-11 17:33:35 +0000},
	Date-Modified = {2016-08-11 17:34:21 +0000},
	Journal = {{\apj}},
	Pages = {505-521},
	Title = {"{The Palomar Testbed Interferometer}"},
	Volume = {510},
	Year = {1999},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L0NvbGF2aXRhXzE5OTkucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFDb2xhdml0YV8xOTk5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAzf09IvFAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADT0mdUAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBDb2xhdml0YV8xOTk5LnBkZgAOACQAEQBDAG8AbABhAHYAaQB0AGEAXwAxADkAOQA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9Db2xhdml0YV8xOTk5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Lapeyrere_2014,
	Author = {{Lapeyrere}, V. and {Kervella}, P. and {Lacour}, S. and {Azouaoui}, N. and {Garcia-Dabo}, C.~E. and {Perrin}, G. and {Eisenhauer}, F. and {Perraut}, K. and {Straubmeier}, C. and {Amorim}, A. and {Brandner}, W.},
	Date-Added = {2016-08-11 15:18:39 +0000},
	Date-Modified = {2016-08-11 15:19:43 +0000},
	Journal = {{SPIE Conference Series - Optical and Infrared Interferometry IV}},
	Pages = {91462D},
	Title = {"{GRAVITY data reduction software}"},
	Volume = {9146},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUludGVyZmVyb21ldHJ5L0xhcGV5cmVyZV8yMDE0LnBkZtIXCxgZV05TLmRhdGFPEQHOAAAAAAHOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4STGFwZXlyZXJlXzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM/tPSD0oAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA09JHigAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToATGFwZXlyZXJlXzIwMTQucGRmAAAOACYAEgBMAGEAcABlAHkAcgBlAHIAZQBfADIAMAAxADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEFVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L0xhcGV5cmVyZV8yMDE0LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCyALcAvwKRApMCmAKjAqwCugK+AsUCzgLTAuAC4wL1AvgC/QAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAL/}}

@article{Mason_1998,
	Author = {{Mason}, B.~D. and {Gies}, D.~R. and {Hartkopf}, W.~I. and {Bagnuolo}, Jr., W.~G. and {ten Brummelaar}, T. and {McAlister}, H.~A.},
	Date-Added = {2016-08-11 14:50:50 +0000},
	Date-Modified = {2016-08-11 14:51:23 +0000},
	Journal = {{\aj}},
	Pages = {821},
	Title = {"{ICCD speckle observations of binary stars. XIX - an astrometric/spectroscopic survey of O stars}"},
	Volume = {115},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTWFzb25fMTk5OC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk1hc29uXzE5OTgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDhXT0gj4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPSQTgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWFzb25fMTk5OC5wZGYADgAeAA4ATQBhAHMAbwBuAF8AMQA5ADkAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9NYXNvbl8xOTk4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Stickland_2000,
	Author = {{Stickland}, D.~J. and {Lloyd}, C.},
	Date-Added = {2016-08-11 13:38:53 +0000},
	Date-Modified = {2016-08-11 13:39:29 +0000},
	Journal = {{The Observatory}},
	Pages = {1-54},
	Title = {"{Spectroscopic binary orbits from ultraviolet radial velocities. Paper 31: Stars with few IUE observations}"},
	Volume = {121},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvU3RpY2tsYW5kXzIwMDAucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJTdGlja2xhbmRfMjAwMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5Z09H4AgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADT0jBCAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFN0aWNrbGFuZF8yMDAwLnBkZgAOACYAEgBTAHQAaQBjAGsAbABhAG4AZABfADIAMAAwADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvU3RpY2tsYW5kXzIwMDAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Rousselot_2000,
	Author = {{Rousselot}, P. and {Lidman}, C. and {Cuby}, J.-G. and {Moreels}, G. and {Monnet}, G.},
	Date-Added = {2016-08-09 11:11:31 +0000},
	Date-Modified = {2016-08-09 11:12:00 +0000},
	Journal = {{\aap}},
	Pages = {1134-1150},
	Title = {"{Night-sky spectral atlas of OH emission lines in the near-infrared}"},
	Volume = {354},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUludGVyZmVyb21ldHJ5L1JvdXNzZWxvdF8yMDAwLnBkZtIXCxgZV05TLmRhdGFPEQHOAAAAAAHOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4SUm91c3NlbG90XzIwMDAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANF9PPMpIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA089q0gAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAUm91c3NlbG90XzIwMDAucGRmAAAOACYAEgBSAG8AdQBzAHMAZQBsAG8AdABfADIAMAAwADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEFVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L1JvdXNzZWxvdF8yMDAwLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCyALcAvwKRApMCmAKjAqwCugK+AsUCzgLTAuAC4wL1AvgC/QAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAL/}}

@article{Lacour_2014,
	Author = {{Lacour}, S. and {Eisenhauer}, F. and {Gillessen}, S. and {Pfuhl}, O. and {Woillez}, J. and {Bonnet}, H. and {Perrin}, G. and {Lazareff}, B. and {Rabien}, S. and {Lapeyr{\`e}re}, V. and {Cl{\'e}net}, Y. and {Kervella}, P. and {Kok}, Y.},
	Date-Added = {2016-08-09 10:30:37 +0000},
	Date-Modified = {2016-08-09 10:31:16 +0000},
	Journal = {{\aap}},
	Pages = {A75},
	Title = {"{Reaching micro-arcsecond astrometry with long baseline optical interferometry. Application to the GRAVITY instrument}"},
	Volume = {567},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0xhY291cl8yMDE0LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PTGFjb3VyXzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM/dPPKPIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA089hMgAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToATGFjb3VyXzIwMTQucGRmAA4AIAAPAEwAYQBjAG8AdQByAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvTGFjb3VyXzIwMTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Morrison_1979,
	Author = {{Morrison}, N.~D. and {Conti}, P.~S.},
	Date-Added = {2016-08-09 00:35:05 +0000},
	Date-Modified = {2016-08-09 00:36:44 +0000},
	Journal = {{Mass Loss and Evolution of O-Type Stars; eds. {Conti}, P.~S. and {De Loore}, C.~W.~H.}},
	Pages = {277-280},
	Title = {"{The O-type spectroscopic binary system HD 93206.}"},
	Volume = {83},
	Year = {1979},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvTW9ycmlzb25fMTk3OS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEU1vcnJpc29uXzE5NzkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDiLTzp1sAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPO1awAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATW9ycmlzb25fMTk3OS5wZGYAAA4AJAARAE0AbwByAHIAaQBzAG8AbgBfADEAOQA3ADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvTW9ycmlzb25fMTk3OS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Mayer_2001,
	Author = {{Mayer}, P. and {Lorenz}, R. and {Drechsel}, H. and {Abseim}, A.},
	Date-Added = {2016-08-09 00:32:41 +0000},
	Date-Modified = {2016-08-09 00:33:17 +0000},
	Journal = {{\aap}},
	Pages = {558-564},
	Title = {"{The early-type multiple system QZ Carinae}"},
	Volume = {366},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTWF5ZXJfMjAwMS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk1heWVyXzIwMDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDhnTzpzcAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPO1RwAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWF5ZXJfMjAwMS5wZGYADgAeAA4ATQBhAHkAZQByAF8AMgAwADAAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9NYXllcl8yMDAxLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Smith_2006,
	Author = {{Smith}, N.},
	Date-Added = {2016-08-08 22:31:19 +0000},
	Date-Modified = {2016-08-08 22:31:54 +0000},
	Journal = {{\mnras}},
	Pages = {763-772},
	Title = {"{A census of the Carina Nebula - I. Cumulative energy input from massive stars}"},
	Volume = {367},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvU21pdGhfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDlNtaXRoXzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDkvTzoBoAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPOuKgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAU21pdGhfMjAwNi5wZGYADgAeAA4AUwBtAGkAdABoAF8AMgAwADAANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TbWl0aF8yMDA2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Smith_2002,
	Author = {{Smith}, N.},
	Date-Added = {2016-08-08 22:28:26 +0000},
	Date-Modified = {2016-08-08 22:29:20 +0000},
	Journal = {{\mnras}},
	Pages = {1252-1268},
	Title = {"{Dissecting the Homunculus nebula around Eta Carinae with spatially resolved near-infrared spectroscopy}"},
	Volume = {337},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvU21pdGhfMjAwMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDlNtaXRoXzIwMDIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDkrTzn+qAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPOt+oAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAU21pdGhfMjAwMi5wZGYADgAeAA4AUwBtAGkAdABoAF8AMgAwADAAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TbWl0aF8yMDAyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Schmidt_1998,
	Author = {{Schmidt}, G.~D. and {Liebert}, J. and {Smith}, P.~S.},
	Date-Added = {2016-08-05 13:39:27 +0000},
	Date-Modified = {2016-08-05 13:41:15 +0000},
	Journal = {{\aj}},
	Pages = {451-454},
	Title = {"{The Close Magnetic/Nonmagnetic Double-degenerate Binary LB 11146}"},
	Volume = {116},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvU2NobWlkdF8xOTk4LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQU2NobWlkdF8xOTk4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAORNPKDzYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA08pHdgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTY2htaWR0XzE5OTgucGRmAA4AIgAQAFMAYwBoAG0AaQBkAHQAXwAxADkAOQA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1NjaG1pZHRfMTk5OC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Nelan_2004,
	Author = {{Nelan}, E.~P. and {Walborn}, N.~R. and {Wallace}, D.~J. and {Moffat}, A.~F.~J. and {Makidon}, R.~B. and {Gies}, D.~R. and {Panagia}, N.},
	Date-Added = {2016-08-05 12:47:48 +0000},
	Date-Modified = {2016-08-05 12:48:24 +0000},
	Journal = {{\aj}},
	Pages = {323-329},
	Title = {"{Resolving OB Systems in the Carina Nebula with the Hubble Space Telescope Fine Guidance Sensor}"},
	Volume = {128},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTmVsYW5fMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk5lbGFuXzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDiTTygMoAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPKO2gAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATmVsYW5fMjAwNC5wZGYADgAeAA4ATgBlAGwAYQBuAF8AMgAwADAANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9OZWxhbl8yMDA0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Ghez_2003,
	Author = {{Ghez}, A.~M. and {Duch{\^e}ne}, G. and {Matthews}, K. and {Hornstein}, S.~D. and {Tanner}, A. and {Larkin}, J. and {Morris}, M. and {Becklin}, E.~E. and {Salim}, S. and {Kremenek}, T. and {Thompson}, D. and {Soifer}, B.~T. and {Neugebauer}, G. and {McLean}, I.},
	Date-Added = {2016-08-05 11:51:18 +0000},
	Date-Modified = {2016-08-05 11:52:24 +0000},
	Journal = {{\apjl}},
	Pages = {L127-L131},
	Title = {"{The First Measurement of Spectral Lines in a Short-Period Star Bound to the Galaxy's Central Black Hole: A Paradox of Youth}"},
	Volume = {586},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvR2hlel8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNR2hlel8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANr9PJ9egAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA08ouKAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBHaGV6XzIwMDMucGRmAAAOABwADQBHAGgAZQB6AF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HaGV6XzIwMDMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Hanson_1996,
	Author = {{Hanson}, M.~M. and {Conti}, P.~S. and {Rieke}, M.~J.},
	Date-Added = {2016-08-05 01:45:45 +0000},
	Date-Modified = {2016-08-05 01:55:03 +0000},
	Journal = {{\apjs}},
	Pages = {281},
	Title = {"{A Spectral Atlas of Hot, Luminous Stars at 2 Microns}"},
	Volume = {107},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvSGFuc29uXzE5OTYucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9IYW5zb25fMTk5Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA3c08ln+AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADTyaA4AAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEhhbnNvbl8xOTk2LnBkZgAADgAgAA8ASABhAG4AcwBvAG4AXwAxADkAOQA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0hhbnNvbl8xOTk2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Tanner_2005b,
	Author = {{Tanner}, A. and {Figer}, D.~F. and {Najarro}, F. and {Kudritzki}, R.~P. and {Gilmore}, D. and {Morris}, M. and {Becklin}, E.~E. and {McLean}, I.~S. and {Gilbert}, A.~M. and {Graham}, J.~R. and {Larkin}, J.~E. and {Levenson}, N.~A. and {Teplitz}, H.~I.},
	Date-Added = {2016-08-05 01:31:42 +0000},
	Date-Modified = {2016-08-05 01:32:36 +0000},
	Journal = {{\apj}},
	Pages = {891-904},
	Title = {"{High Spectral Resolution Observations of the Massive Stars in the Galactic Center}"},
	Volume = {641},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvVGFubmVyXzIwMDViLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQVGFubmVyXzIwMDViLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOXdPJZJwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA08mc3AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBUYW5uZXJfMjAwNWIucGRmAA4AIgAQAFQAYQBuAG4AZQByAF8AMgAwADAANQBiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1Rhbm5lcl8yMDA1Yi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Morrison_1980,
	Author = {{Morrison}, N.~D. and {Conti}, P.~S.},
	Date-Added = {2016-08-04 02:36:45 +0000},
	Date-Modified = {2016-08-04 02:37:39 +0000},
	Journal = {{\apj}},
	Pages = {212-219},
	Title = {"{Spectroscopic studies of O-type binaries. VI - The quadruple system QZ Carinae /HD 93206/}"},
	Volume = {239},
	Year = {1980},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvTW9ycmlzb25fMTk4MC5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEU1vcnJpc29uXzE5ODAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDiPTyCJuAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPIWq4AAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATW9ycmlzb25fMTk4MC5wZGYAAA4AJAARAE0AbwByAHIAaQBzAG8AbgBfADEAOQA4ADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvTW9ycmlzb25fMTk4MC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Leung_1979,
	Author = {{Leung}, K.-C. and {Moffat}, A.~F.~J. and {Seggewiss}, W.},
	Date-Added = {2016-08-04 01:29:25 +0000},
	Date-Modified = {2016-08-04 01:30:10 +0000},
	Journal = {{\apj}},
	Pages = {742-750},
	Title = {{The massive multiple system HD 93206 /QZ Carinae/ in the great Carina Nebula}},
	Volume = {231},
	Year = {1979},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTGV1bmdfMTk3OS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkxldW5nXzE5NzkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDgnTyBKSAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANPIStIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATGV1bmdfMTk3OS5wZGYADgAeAA4ATABlAHUAbgBnAF8AMQA5ADcAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9MZXVuZ18xOTc5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@book{Jolliffe_1986,
	Author = {Jolliffe, I.T.},
	Date-Added = {2016-08-03 20:46:34 +0000},
	Date-Modified = {2017-05-10 11:28:04 +0000},
	Publisher = {{New York, NY, USA: Springer Verlag}},
	Title = {{Principal Component Analysis}},
	Year = {1986},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QMi4uL0Jvb2tzL1ByaW5jaXBhbF9Db21wb25lbnRfQW5hbHlzaXNfSm9sbGlmZmUucGRm0hcLGBlXTlMuZGF0YU8RAewAAAAAAewAAgAACU1hY2ludG9zaAAAAAAAAAAAAAAAAAAAAAAAANRzZ9tIKwAAAA/Qfh9QcmluY2lwYWxfQ29tcG9uZW50XyM5RUY1NTkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAnvVZ1TiAKwAAAAAAAAAAAAEAAgAACSAAAAAAAAAAAAAAAAAAAAAFQm9va3MAABAACAAA1HOSCwAAABEACAAA1TiqWwAAAAEAEAAP0H4ABr+mAAa/pQAGYEgAAgBNTWFjaW50b3NoOlVzZXJzOgBibHVlZGVtb246AERvY3VtZW50czoAQm9va3M6AFByaW5jaXBhbF9Db21wb25lbnRfIzlFRjU1OS5wZGYAAA4AVAApAFAAcgBpAG4AYwBpAHAAYQBsAF8AQwBvAG0AcABvAG4AZQBuAHQAXwBBAG4AYQBsAHkAcwBpAHMAXwBKAG8AbABsAGkAZgBmAGUALgBwAGQAZgAPABQACQBNAGEAYwBpAG4AdABvAHMAaAASAElVc2Vycy9ibHVlZGVtb24vRG9jdW1lbnRzL0Jvb2tzL1ByaW5jaXBhbF9Db21wb25lbnRfQW5hbHlzaXNfSm9sbGlmZmUucGRmAAATAAEvAAAVAAIAEP//AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAMMAyADQAsACwgLHAtIC2wLpAu0C9AL9AwIDDwMSAyQDJwMsAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAy4=}}

@article{Chesneau_2014,
	Author = {{Chesneau}, O. and {Meilland}, A. and {Chapellier}, E. and {Millour}, F. and {van Genderen}, A.~M. and {Naz{\'e}}, Y. and {Smith}, N. and {Spang}, A. and {Smoker}, J.~V. and {Dessart}, L. and {Kanaan}, S. and {Bendjoya}, P. and {Feast}, M.~W. and {Groh}, J.~H. and {Lobel}, A. and {Nardetto}, N. and {Otero}, S. and {Oudmaijer}, R.~D. and {Tekola}, A.~G. and {Whitelock}, P.~A. and {Arcos}, C. and {Cur{\'e}}, M. and {Vanzi}, L.},
	Date-Added = {2016-08-03 20:45:21 +0000},
	Date-Modified = {2016-08-03 20:46:12 +0000},
	Journal = {{\aap}},
	Pages = {A71},
	Title = {{The yellow hypergiant HR 5171 A: Resolving a massive interacting binary in the common envelope phase}},
	Volume = {563},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L0NoZXNuZWF1XzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFDaGVzbmVhdV8yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAze08fP5gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADTyAgmAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBDaGVzbmVhdV8yMDE0LnBkZgAOACQAEQBDAGgAZQBzAG4AZQBhAHUAXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9DaGVzbmVhdV8yMDE0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Foreman_2013,
	Author = {{Foreman-Mackey}, D. and {Hogg}, D.~W. and {Lang}, D. and {Goodman}, J.},
	Date-Added = {2016-08-01 14:25:08 +0000},
	Date-Modified = {2016-08-01 14:25:44 +0000},
	Journal = {{\pasp}},
	Pages = {306-312},
	Title = {"{emcee: The MCMC Hammer}"},
	Volume = {125},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUNvbXB1dGVyX3NjaWVuY2UvRm9yZW1hbl8yMDEzLnBkZtIXCxgZV05TLmRhdGFPEQHMAAAAAAHMAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCwYQRm9yZW1hbl8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALB9PE09wAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAEENvbXB1dGVyX3NjaWVuY2UAEAAIAADWJe/nAAAAEQAIAADTxQwcAAAAAQAUADALBgAwCuAAC/6vAAv+rgAGaRwAAgBTTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AENvbXB1dGVyX3NjaWVuY2U6AEZvcmVtYW5fMjAxMy5wZGYAAA4AIgAQAEYAbwByAGUAbQBhAG4AXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBBVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9Db21wdXRlcl9zY2llbmNlL0ZvcmVtYW5fMjAxMy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsgC3AL8CjwKRApYCoQKqArgCvALDAswC0QLeAuEC8wL2AvsAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC/Q==}}

@article{Lacour_2008,
	Author = {{Lacour}, S. and {Jocou}, L. and {Moulin}, T. and {Labeye}, P.~R. and {Benisty}, M. and {Berger}, J.-P. and {Delboulb{\'e}}, A. and {Haubois}, X. and {Herwats}, E. and {Kern}, P.~Y. and {Malbet}, F. and {Rousselet-Perraut}, K. and {Perrin}, G.},
	Date-Added = {2016-07-12 15:58:51 +0000},
	Date-Modified = {2016-07-12 15:59:41 +0000},
	Journal = {{SPIE: Optical and Infrared Interferometry}},
	Pages = {701316},
	Title = {"{Characterization of integrated optics components for the second generation of VLTI instruments}"},
	Volume = {7013},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0xhY291cl8yMDA4LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PTGFjb3VyXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM/NOqi+AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA06rEIAAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToATGFjb3VyXzIwMDgucGRmAA4AIAAPAEwAYQBjAG8AdQByAF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvTGFjb3VyXzIwMDgucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Gillessen_2010,
	Author = {{Gillessen}, S. and {Eisenhauer}, F. and {Perrin}, G. and {Brandner}, W. and {Straubmeier}, C. and {Perraut}, K. and {Amorim}, A. and {Sch{\"o}ller}, M. and {Araujo-Hauck}, C. and {Bartko}, H. and {Baumeister}, H. and {Berger}, J.-P. and {Carvas}, P. and {Cassaing}, F. and {Chapron}, F. and {Choquet}, E. and {Clenet}, Y. and {Collin}, C. and {Eckart}, A. and {Fedou}, P. and {Fischer}, S. and {Gendron}, E. and {Genzel}, R. and {Gitton}, P. and {Gonte}, F. and {Gr{\"a}ter}, A. and {Haguenauer}, P. and {Haug}, M. and {Haubois}, X. and {Henning}, T. and {Hippler}, S. and {Hofmann}, R. and {Jocou}, L. and {Kellner}, S. and {Kervella}, P. and {Klein}, R. and {Kudryavtseva}, N. and {Lacour}, S. and {Lapeyrere}, V. and {Laun}, W. and {Lena}, P. and {Lenzen}, R. and {Lima}, J. and {Moratschke}, D. and {Moch}, D. and {Moulin}, T. and {Naranjo}, V. and {Neumann}, U. and {Nolot}, A. and {Paumard}, T. and {Pfuhl}, O. and {Rabien}, S. and {Ramos}, J. and {Rees}, J.~M. and {Rohloff}, R.-R. and {Rouan}, D. and {Rousset}, G. and {Sevin}, A. and {Thiel}, M. and {Wagner}, K. and {Wiest}, M. and {Yazici}, S. and {Ziegler}, D.},
	Date-Added = {2016-07-11 12:45:26 +0000},
	Date-Modified = {2016-07-11 12:46:13 +0000},
	Journal = {{SPIE: Optical and Infrared Interferometry II}},
	Pages = {77340Y},
	Title = {"{GRAVITY: a four-telescope beam combiner instrument for the VLTI}"},
	Volume = {7734},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUludGVyZmVyb21ldHJ5L0dpbGxlc3Nlbl8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQHOAAAAAAHOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4SR2lsbGVzc2VuXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM69OpDMwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA06lFDAAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAR2lsbGVzc2VuXzIwMTAucGRmAAAOACYAEgBHAGkAbABsAGUAcwBzAGUAbgBfADIAMAAxADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEFVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L0dpbGxlc3Nlbl8yMDEwLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCyALcAvwKRApMCmAKjAqwCugK+AsUCzgLTAuAC4wL1AvgC/QAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAL/}}

@article{Duvert_2015,
	Author = {{Duvert}, G. and {Young}, J. and {Hummel}, C.},
	Date-Added = {2016-07-11 12:13:16 +0000},
	Date-Modified = {2016-07-11 12:13:50 +0000},
	Journal = {{ArXiv e-prints}},
	Title = {"{OIFITS 2: the 2nd version of the Data Exchange Standard for Optical (Visible/IR) Interferometry}"},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0R1dmVydF8yMDE1LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PRHV2ZXJ0XzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM5tOpBUoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA06k9igAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToARHV2ZXJ0XzIwMTUucGRmAA4AIAAPAEQAdQB2AGUAcgB0AF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvRHV2ZXJ0XzIwMTUucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Eisenhauer_2008,
	Author = {{Eisenhauer}, F. and {Perrin}, G. and {Brandner}, W. and {Straubmeier}, C. and {Richichi}, A. and {Gillessen}, S. and {Berger}, J.~P. and {Hippler}, S. and {Eckart}, A. and {Sch{\"o}ller}, M. and {Rabien}, S. and {Cassaing}, F. and {Lenzen}, R. and {Thiel}, M. and {Cl{\'e}net}, Y. and {Ramos}, J.~R. and {Kellner}, S. and {F{\'e}dou}, P. and {Baumeister}, H. and {Hofmann}, R. and {Gendron}, E. and {Boehm}, A. and {Bartko}, H. and {Haubois}, X. and {Klein}, R. and {Dodds-Eden}, K. and {Houairi}, K. and {Hormuth}, F. and {Gr{\"a}ter}, A. and {Jocou}, L. and {Naranjo}, V. and {Genzel}, R. and {Kervella}, P. and {Henning}, T. and {Hamaus}, N. and {Lacour}, S. and {Neumann}, U. and {Haug}, M. and {Malbet}, F. and {Laun}, W. and {Kolmeder}, J. and {Paumard}, T. and {Rohloff}, R.-R. and {Pfuhl}, O. and {Perraut}, K. and {Ziegleder}, J. and {Rouan}, D. and {Rousset}, G.},
	Date-Added = {2016-07-08 13:57:35 +0000},
	Date-Modified = {2016-07-08 13:58:37 +0000},
	Journal = {{SPIE Conference Series - Optical and Infrared Interferometry}},
	Pages = {70132A},
	Title = {"{GRAVITY: getting to the event horizon of Sgr A*}"},
	Volume = {7013},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L0VpbnNlaGF1ZXJfMjAwOC5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE0VpbnNlaGF1ZXJfMjAwOC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDOfTpSl8AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANOlYbwAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEVpbnNlaGF1ZXJfMjAwOC5wZGYADgAoABMARQBpAG4AcwBlAGgAYQB1AGUAcgBfADIAMAAwADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L0VpbnNlaGF1ZXJfMjAwOC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Parkin_2011,
	Author = {{Parkin}, E.~R. and {Broos}, P.~S. and {Townsley}, L.~K. and {Pittard}, J.~M. and {Moffat}, A.~F.~J. and {Naz{\'e}}, Y. and {Rauw}, G. and {Oskinova}, L.~M. and {Waldron}, W.~L.},
	Date-Added = {2016-07-08 13:52:57 +0000},
	Date-Modified = {2016-07-08 13:53:22 +0000},
	Journal = {{\apjs}},
	Pages = {8},
	Title = {"{X-ray Emission from the Double-binary OB-star System QZ Car (HD 93206)}"},
	Volume = {194},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvUGFya2luXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9QYXJraW5fMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4p06UoSgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADTpWCKAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFBhcmtpbl8yMDExLnBkZgAADgAgAA8AUABhAHIAawBpAG4AXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1Bhcmtpbl8yMDExLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Parkin_2013,
	Author = {{Parkin}, E.~R. and {Sim}, S.~A.},
	Date-Added = {2016-07-08 13:49:11 +0000},
	Date-Modified = {2016-07-08 13:49:37 +0000},
	Journal = {{\apj}},
	Pages = {114},
	Title = {"{Self-regulated Shocks in Massive Star Binary Systems}"},
	Volume = {767},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvUGFya2luXzIwMTMucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9QYXJraW5fMjAxMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4q06UnjAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADTpV/MAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFBhcmtpbl8yMDEzLnBkZgAADgAgAA8AUABhAHIAawBpAG4AXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1Bhcmtpbl8yMDEzLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Broos_2011,
	Author = {{Broos}, P.~S. and {Townsley}, L.~K. and {Feigelson}, E.~D. and {Getman}, K.~V. and {Garmire}, G.~P. and {Preibisch}, T. and {Smith}, N. and {Babler}, B.~L. and {Hodgkin}, S. and {Indebetouw}, R. and {Irwin}, M. and {King}, R.~R. and {Lewis}, J. and {Majewski}, S.~R. and {McCaughrean}, M.~J. and {Meade}, M.~R. and {Zinnecker}, H.},
	Date-Added = {2016-07-08 13:44:40 +0000},
	Date-Modified = {2016-07-08 13:46:15 +0000},
	Journal = {{\apjs}},
	Pages = {2},
	Title = {"{A Catalog of Chandra X-ray sources in the Carina Nebula}"},
	Volume = {194},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQnJvb3NfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkJyb29zXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDXTTpSbCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANOlXwIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQnJvb3NfMjAxMS5wZGYADgAeAA4AQgByAG8AbwBzAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Ccm9vc18yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Townsley_2011,
	Author = {{Townsley}, L.~K. and {Broos}, P.~S. and {Chu}, Y.-H. and {Gagn{\'e}}, M. and {Garmire}, G.~P. and {Gruendl}, R.~A. and {Hamaguchi}, K. and {Mac Low}, M.-M. and {Montmerle}, T. and {Naz{\'e}}, Y. and {Oey}, M.~S. and {Park}, S. and {Petre}, R. and {Pittard}, J.~M.},
	Date-Added = {2016-07-08 13:43:53 +0000},
	Date-Modified = {2016-07-08 13:44:32 +0000},
	Journal = {{\apjs}},
	Pages = {15},
	Title = {"{The Chandra Carina Complex Project: Deciphering the Enigma of Carina's Diffuse X-ray Emission}"},
	Volume = {194},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvVG93bnNsZXlfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEVRvd25zbGV5XzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDmLTpSZQAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANOlXpAAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAVG93bnNsZXlfMjAxMS5wZGYAAA4AJAARAFQAbwB3AG4AcwBsAGUAeQBfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvVG93bnNsZXlfMjAxMS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Walborn_1995,
	Author = {{Walborn}, N.~R.},
	Date-Added = {2016-07-08 13:28:52 +0000},
	Date-Modified = {2016-07-08 13:29:19 +0000},
	Journal = {{Revista Mexicana de Astronomia y Astrofisica Conference Series}},
	Pages = {51},
	Title = {"{The Stellar Content of the Carina Nebula (Invited Paper)}"},
	Volume = {2},
	Year = {1995},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvV2FsYm9ybl8xOTk1LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQV2FsYm9ybl8xOTk1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOedOlIsIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA06VbAgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBXYWxib3JuXzE5OTUucGRmAA4AIgAQAFcAYQBsAGIAbwByAG4AXwAxADkAOQA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1dhbGJvcm5fMTk5NS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Fujii_2011,
	Author = {{Fujii}, M.~S. and {Portegies Zwart}, S.},
	Date-Added = {2016-07-08 13:11:12 +0000},
	Date-Modified = {2016-07-08 13:11:56 +0000},
	Journal = {{Science}},
	Pages = {1380},
	Title = {"{The Origin of OB Runaway Stars}"},
	Volume = {334},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvRnVqaWlfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkZ1amlpXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDaPTpR6aAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANOlVtoAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoARnVqaWlfMjAxMS5wZGYADgAeAA4ARgB1AGoAaQBpAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9GdWppaV8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Allen_2015,
	Author = {{Allen}, C.},
	Date-Added = {2016-07-08 13:04:29 +0000},
	Date-Modified = {2016-07-08 13:05:14 +0000},
	Journal = {{Revista Mexicana de Astronomia y Astrofisica Conference Series}},
	Pages = {40-43},
	Title = {"{''Early'' and ''late'' runaway stars in the Orion BN/KL region}"},
	Volume = {46},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQWxsZW5fMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkFsbGVuXzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDSrTpRyiAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANOlVOIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQWxsZW5fMjAxNS5wZGYADgAeAA4AQQBsAGwAZQBuAF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9BbGxlbl8yMDE1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Close_2013,
	Author = {{Close}, L.~M. and {Males}, J.~R. and {Morzinski}, K. and {Kopon}, D. and {Follette}, K. and {Rodigas}, T.~J. and {Hinz}, P. and {Wu}, Y.-L. and {Puglisi}, A. and {Esposito}, S. and {Riccardi}, A. and {Pinna}, E. and {Xompero}, M. and {Briguglio}, R. and {Uomoto}, A. and {Hare}, T.},
	Date-Added = {2016-07-08 12:58:11 +0000},
	Date-Modified = {2016-07-08 12:58:42 +0000},
	Journal = {{\apj}},
	Pages = {94},
	Title = {"{Diffraction-limited Visible Light Images of Orion Trapezium Cluster with the Magellan Adaptive Secondary Adaptive Optics System (MagAO)}"},
	Volume = {774},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQ2xvc2VfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkNsb3NlXzIwMTMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDY7TpRuYAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANOlU9gAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQ2xvc2VfMjAxMy5wZGYADgAeAA4AQwBsAG8AcwBlAF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9DbG9zZV8yMDEzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Preibisch_1999,
	Author = {{Preibisch}, T. and {Balega}, Y. and {Hofmann}, K.-H. and {Weigelt}, G. and {Zinnecker}, H.},
	Date-Added = {2016-07-08 12:53:24 +0000},
	Date-Modified = {2016-07-08 12:54:10 +0000},
	Journal = {{\na}},
	Pages = {531-542},
	Title = {"{Multiplicity of the massive stars in the Orion Nebula cluster}"},
	Volume = {4},
	Year = {1999},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvUHJlaWJpc2NoXzE5OTkucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJQcmVpYmlzY2hfMTk5OS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4t06UaeAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADTpVK4AAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFByZWliaXNjaF8xOTk5LnBkZgAOACYAEgBQAHIAZQBpAGIAaQBzAGMAaABfADEAOQA5ADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvUHJlaWJpc2NoXzE5OTkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Weigelt_1999,
	Author = {{Weigelt}, G. and {Balega}, Y. and {Preibisch}, T. and {Schertl}, D. and {Sch{\"o}ller}, M. and {Zinnecker}, H.},
	Date-Added = {2016-07-08 12:50:47 +0000},
	Date-Modified = {2016-07-08 12:51:25 +0000},
	Journal = {{\aap}},
	Pages = {L15-L18},
	Title = {"{Bispectrum speckle interferometry of the Orion Trapezium stars: detection of a close (33 mas) companion of Theta (1) ORI C}""{Bispectrum speckle interferometry of the Orion Trapezium stars: detection of a close (33 mas) companion of Theta (1) ORI C}"},
	Volume = {347},
	Year = {1999},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvV2VpZ2VsdF8xOTk5LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQV2VpZ2VsdF8xOTk5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOe9OlGdQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA06VSFAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBXZWlnZWx0XzE5OTkucGRmAA4AIgAQAFcAZQBpAGcAZQBsAHQAXwAxADkAOQA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1dlaWdlbHRfMTk5OS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Schneider_2015,
	Author = {{Schneider}, F.~R.~N. and {Izzard}, R.~G. and {Langer}, N. and {de Mink}, S.~E.},
	Date-Added = {2016-07-08 12:43:38 +0000},
	Date-Modified = {2016-07-08 12:44:29 +0000},
	Journal = {{\apj}},
	Pages = {20},
	Title = {"{Evolution of Mass Functions of Coeval Stars through Wind Mass Loss and Binary Interactions}"},
	Volume = {805},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvU2NobmVpZGVyXzIwMTUucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJTY2huZWlkZXJfMjAxNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5F06UYRgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADTpVCGAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFNjaG5laWRlcl8yMDE1LnBkZgAOACYAEgBTAGMAaABuAGUAaQBkAGUAcgBfADIAMAAxADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvU2NobmVpZGVyXzIwMTUucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Baron_2012b,
	Author = {{Baron}, F. and {Cotton}, W.~D. and {Lawson}, P.~R. and {Ridgway}, S.~T. and {Aarnio}, A. and {Monnier}, J.~D. and {Hofmann}, K.-H. and {Schertl}, D. and {Weigelt}, G. and {Thi{\'e}baut}, E. and {Soulez}, F. and {Mary}, D. and {Millour}, F. and {Vannier}, M. and {Young}, J. and {Elias}, N.~M. and {Schmitt}, H.~R. and {Rengaswamy}, S.},
	Date-Added = {2016-07-07 12:50:18 +0000},
	Date-Modified = {2016-07-07 12:51:15 +0000},
	Journal = {{SPIE: Optical and Infrared Interferometry III}},
	Pages = {84451E},
	Title = {"{The 2012 interferometric imaging beauty contest}"},
	Volume = {8445},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9CYXJvbl8yMDEyYi5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD0Jhcm9uXzIwMTJiLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDKzTo8hWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA06QAlgAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AEJhcm9uXzIwMTJiLnBkZgAADgAgAA8AQgBhAHIAbwBuAF8AMgAwADEAMgBiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvQmFyb25fMjAxMmIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@article{Malbet_2010,
	Author = {{Malbet}, F. and {Cotton}, W. and {Duvert}, G. and {Lawson}, P. and {Chiavassa}, A. and {Young}, J. and {Baron}, F. and {Buscher}, D. and {Rengaswamy}, S. and {Kloppenborg}, B. and {Vannier}, M. and {Mugnier}, L.},
	Date-Added = {2016-07-07 12:48:52 +0000},
	Date-Modified = {2016-07-07 12:49:28 +0000},
	Journal = {{SPIE: Optical and Infrared Interferometry II}},
	Pages = {77342N},
	Title = {"{The 2010 interferometric imaging beauty contest}"},
	Volume = {7734},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9NYWxiZXRfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD01hbGJldF8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDLrTo8fgAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA06QAIAAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AE1hbGJldF8yMDEwLnBkZgAADgAgAA8ATQBhAGwAYgBlAHQAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvTWFsYmV0XzIwMTAucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@article{Cotton_2008,
	Author = {{Cotton}, W. and {Monnier}, J. and {Baron}, F. and {Hofmann}, K.-H. and {Kraus}, S. and {Weigelt}, G. and {Rengaswamy}, S. and {Thi{\'e}baut}, E. and {Lawson}, P. and {Jaffe}, W. and {Hummel}, C. and {Pauls}, T. and {Schmitt}, H. and {Tuthill}, P. and {Young}, J.},
	Date-Added = {2016-07-07 12:46:33 +0000},
	Date-Modified = {2016-07-07 12:47:10 +0000},
	Journal = {{SPIE: Optical and Infrared Interferometry}},
	Pages = {70131N},
	Title = {"{2008 imaging beauty contest}"},
	Volume = {7013},
	Year = {2008}}

@article{Lawson_2006,
	Author = {{Lawson}, P.~R. and {Cotton}, W.~D. and {Hummel}, C.~A. and {Baron}, F. and {Young}, J.~S. and {Kraus}, S. and {Hofmann}, K.-H. and {Weigelt}, G.~P. and {Ireland}, M. and {Monnier}, J.~D. and {Thi{\'e}baut}, E. and {Rengaswamy}, S. and {Chesneau}, O.},
	Date-Added = {2016-07-07 12:44:39 +0000},
	Date-Modified = {2016-07-07 12:45:16 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {62681U},
	Title = {"{2006 interferometry imaging beauty contest}"},
	Volume = {6268},
	Year = {2006}}

@article{Lawson_2004,
	Author = {{Lawson}, P.~R. and {Cotton}, W.~D. and {Hummel}, C.~A. and {Monnier}, J.~D. and {Zhao}, M. and {Young}, J.~S. and {Thorsteinsson}, H. and {Meimon}, S.~C. and {Mugnier}, L. and {Le Besnerais}, G. and {Thiebaut}, E. and {Tuthill}, P.~G.},
	Date-Added = {2016-07-07 12:42:38 +0000},
	Date-Modified = {2016-07-07 12:44:00 +0000},
	Journal = {{Bulletin of the American Astronomical Society}},
	Pages = {1605},
	Title = {"{The 2004 Optical/IR Interferometry Imaging Beauty Contest}"},
	Volume = {36},
	Year = {2004}}

@article{Millour_2009,
	Author = {{Millour}, F. and {Chesneau}, O. and {Borges Fernandes}, M. and {Meilland}, A. and {Mars}, G. and {Benoist}, C. and {Thi{\'e}baut}, E. and {Stee}, P. and {Hofmann}, K.-H. and {Baron}, F. and {Young}, J. and {Bendjoya}, P. and {Carciofi}, A. and {Domiciano de Souza}, A. and {Driebe}, T. and {Jankov}, S. and {Kervella}, P. and {Petrov}, R.~G. and {Robbe-Dubois}, S. and {Vakili}, F. and {Waters}, L.~B.~F.~M. and {Weigelt}, G.},
	Date-Added = {2016-07-05 23:03:28 +0000},
	Date-Modified = {2016-07-05 23:04:01 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Pages = {317-326},
	Title = {"{A binary engine fuelling HD 87643's complex circumstellar environment. Determined using AMBER/VLTI imaging}"},
	Volume = {507},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9NaWxsb3VyXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBNaWxsb3VyXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAy+06G07AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANOh7SwAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBNaWxsb3VyXzIwMDkucGRmAA4AIgAQAE0AaQBsAGwAbwB1AHIAXwAyADAAMAA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvTWlsbG91cl8yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Hillier_1998,
	Author = {{Hillier}, D.~J. and {Miller}, D.~L.},
	Date-Added = {2016-07-05 21:32:42 +0000},
	Date-Modified = {2016-07-05 21:33:22 +0000},
	Journal = {{Astrophysical Journal}},
	Pages = {407-427},
	Title = {"{The Treatment of Non-LTE Line Blanketing in Spherically Expanding Outflows}"},
	Volume = {496},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvSGlsbGllcl8xOTk4LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQSGlsbGllcl8xOTk4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAN5tOhn6QAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA06HX5AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBIaWxsaWVyXzE5OTgucGRmAA4AIgAQAEgAaQBsAGwAaQBlAHIAXwAxADkAOQA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0hpbGxpZXJfMTk5OC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Eisenhauer_2011,
	Author = {{Eisenhauer}, F. and {Perrin}, G. and {Brandner}, W. and {Straubmeier}, C. and {Perraut}, K. and {Amorim}, A. and {Sch{\"o}ller}, M. and {Gillessen}, S. and {Kervella}, P. and {Benisty}, M. and {Araujo-Hauck}, C. and {Jocou}, L. and {Lima}, J. and {Jakob}, G. and {Haug}, M. and {Cl{\'e}net}, Y. and {Henning}, T. and {Eckart}, A. and {Berger}, J.-P. and {Garcia}, P. and {Abuter}, R. and {Kellner}, S. and {Paumard}, T. and {Hippler}, S. and {Fischer}, S. and {Moulin}, T. and {Villate}, J. and {Avila}, G. and {Gr{\"a}ter}, A. and {Lacour}, S. and {Huber}, A. and {Wiest}, M. and {Nolot}, A. and {Carvas}, P. and {Dorn}, R. and {Pfuhl}, O. and {Gendron}, E. and {Kendrew}, S. and {Yazici}, S. and {Anton}, S. and {Jung}, Y. and {Thiel}, M. and {Choquet}, {\'E}. and {Klein}, R. and {Teixeira}, P. and {Gitton}, P. and {Moch}, D. and {Vincent}, F. and {Kudryavtseva}, N. and {Str{\"o}bele}, S. and {Sturm}, S. and {F{\'e}dou}, P. and {Lenzen}, R. and {Jolley}, P. and {Kister}, C. and {Lapeyr{\`e}re}, V. and {Naranjo}, V. and {Lucuix}, C. and {Hofmann}, R. and {Chapron}, F. and {Neumann}, U. and {Mehrgan}, L. and {Hans}, O. and {Rousset}, G. and {Ramos}, J. and {Suarez}, M. and {Lederer}, R. and {Reess}, J.-M. and {Rohloff}, R.-R. and {Haguenauer}, P. and {Bartko}, H. and {Sevin}, A. and {Wagner}, K. and {Lizon}, J.-L. and {Rabien}, S. and {Collin}, C. and {Finger}, G. and {Davies}, R. and {Rouan}, D. and {Wittkowski}, M. and {Dodds-Eden}, K. and {Ziegler}, D. and {Cassaing}, F. and {Bonnet}, H. and {Casali}, M. and {Genzel}, R. and {Lena}, P.},
	Date-Added = {2016-07-04 15:47:26 +0000},
	Date-Modified = {2016-07-04 15:47:56 +0000},
	Journal = {{The Messenger}},
	Pages = {16-24},
	Title = {"{GRAVITY: Observing the Universe in Motion}"},
	Volume = {143},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L0Vpc2VuaGF1ZXJfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE0Vpc2VuaGF1ZXJfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDOjTn/z6AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANOgNToAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEVpc2VuaGF1ZXJfMjAxMS5wZGYADgAoABMARQBpAHMAZQBuAGgAYQB1AGUAcgBfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L0Vpc2VuaGF1ZXJfMjAxMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Gonzalez_2015,
	Author = {{Gonzalez}, J.-F. and {Laibe}, G. and {Maddison}, S.~T. and {Pinte}, C. and {M{\'e}nard}, F.},
	Date-Added = {2016-07-04 13:18:24 +0000},
	Date-Modified = {2016-07-04 13:19:03 +0000},
	Journal = {{Montly Notices of the Royal Astronomical Society}},
	Pages = {L36-L40},
	Title = {"{ALMA images of discs: are all gaps carved by planets?}"},
	Volume = {454},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEhlcmJpZy9Hb256YWxlel8yMDE1LnBkZtIXCxgZV05TLmRhdGFPEQGwAAAAAAGwAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDEoRR29uemFsZXpfMjAxNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMXNOf2kwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABkhlcmJpZwAQAAgAANYl7+cAAAARAAgAANOgEowAAAABABQAMAxKADAK4AAL/q8AC/6uAAZpHAACAEpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASGVyYmlnOgBHb256YWxlel8yMDE1LnBkZgAOACQAEQBHAG8AbgB6AGEAbABlAHoAXwAyADAAMQA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA4VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9IZXJiaWcvR29uemFsZXpfMjAxNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCpAK4AtgJqAmwCcQJ8AoUCkwKXAp4CpwKsArkCvALOAtEC1gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALY}}

@article{Mourard_2015,
	Author = {{Mourard}, D. and {Monnier}, J.~D. and {Meilland}, A. and {Gies}, D. and {Millour}, F. and {Benisty}, M. and {Che}, X. and {Grundstrom}, E.~D. and {Ligi}, R. and {Schaefer}, G. and {Baron}, F. and {Kraus}, S. and {Zhao}, M. and {Pedretti}, E. and {Berio}, P. and {Clausse}, J.~M. and {Nardetto}, N. and {Perraut}, K. and {Spang}, A. and {Stee}, P. and {Tallon-Bosc}, I. and {McAlister}, H. and {ten Brummelaar}, T. and {Ridgway}, S.~T. and {Sturmann}, J. and {Sturmann}, L. and {Turner}, N. and {Farrington}, C.},
	Date-Added = {2016-07-04 12:59:21 +0000},
	Date-Modified = {2016-07-04 15:28:29 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Pages = {A51},
	Title = {"{Spectral and spatial imaging of the Be+sdO binary Phi Persei}"},
	Volume = {577},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9Nb3VyYXJkXzIwMTUucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBNb3VyYXJkXzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAzB05/V2AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANOgDhgAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBNb3VyYXJkXzIwMTUucGRmAA4AIgAQAE0AbwB1AHIAYQByAGQAXwAyADAAMQA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvTW91cmFyZF8yMDE1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Millour_2012,
	Author = {{Millour}, F.~A. and {Vannier}, M. and {Meilland}, A.},
	Date-Added = {2016-07-04 12:50:22 +0000},
	Date-Modified = {2016-07-04 12:51:09 +0000},
	Journal = {{SPIE Conference Series - Optical and Infrared Interferometry III}},
	Pages = {84451B},
	Title = {"{Three recipes for improving the image quality with optical long-baseline interferometers: BFMC, LFF, and DPSC}"},
	Volume = {8445},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9NaWxsb3VyXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBNaWxsb3VyXzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAzA05/TrgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANOgC+4AAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBNaWxsb3VyXzIwMTIucGRmAA4AIgAQAE0AaQBsAGwAbwB1AHIAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvTWlsbG91cl8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Millour_2011,
	Author = {{Millour}, F. and {Meilland}, A. and {Chesneau}, O. and {Stee}, P. and {Kanaan}, S. and {Petrov}, R. and {Mourard}, D. and {Kraus}, S.},
	Date-Added = {2016-07-04 12:47:31 +0000},
	Date-Modified = {2016-07-04 12:48:05 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Pages = {A107},
	Title = {"{Imaging the spinning gas and dust in the disc around the supergiant A[e] star HD 62623}"},
	Volume = {526},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9NaWxsb3VyXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBNaWxsb3VyXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAy/05/TFgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANOgC1YAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBNaWxsb3VyXzIwMTEucGRmAA4AIgAQAE0AaQBsAGwAbwB1AHIAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvTWlsbG91cl8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Hofmann_2014,
	Author = {{Hofmann}, K.-H. and {Weigelt}, G. and {Schertl}, D.},
	Date-Added = {2016-07-04 11:54:14 +0000},
	Date-Modified = {2016-07-04 11:56:10 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Pages = {A48},
	Title = {"{An image reconstruction method (IRBis) for optical/infrared interferometry}"},
	Volume = {565},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkltYWdlX1JlYy9Ib2ZtYW5uXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMqxBIb2ZtYW5uXzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAy205/G1gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJSW1hZ2VfUmVjAAAQAAgAANYl7+cAAAARAAgAANOf/xYAAAABABQAMAyrADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfUmVjOgBIb2ZtYW5uXzIwMTQucGRmAA4AIgAQAEgAbwBmAG0AYQBuAG4AXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA6VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvSG9mbWFubl8yMDE0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKsAsAC4AnICdAJ5AoQCjQKbAp8CpgKvArQCwQLEAtYC2QLeAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuA=}}

@article{Renard_2011,
	Author = {{Renard}, S. and {Thi{\'e}baut}, E. and {Malbet}, F.},
	Date-Added = {2016-05-31 00:31:57 +0000},
	Date-Modified = {2016-05-31 00:32:31 +0000},
	Journal = {{\aap}},
	Pages = {A64},
	Title = {"{Image reconstruction in optical interferometry: benchmarking the regularization}"},
	Volume = {533},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUltYWdlX1JlYy9SZW5hcmRfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBtAAAAAABtAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAyrD1JlbmFyZF8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDMLTclOoAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAlJbWFnZV9SZWMAABAACAAA1iXv5wAAABEACAAA03KL6AAAAAEAFAAwDKsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9SZWM6AFJlbmFyZF8yMDExLnBkZgAADgAgAA8AUgBlAG4AYQByAGQAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA5VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9SZWMvUmVuYXJkXzIwMTEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKoArwC3Am8CcQJ2AoECigKYApwCowKsArECvgLBAtMC1gLbAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAt0=}}

@article{Bose_2001,
	Author = {{Bose}, N.~K. and {Lertrattanapanich}, S. and {Koo}, J.},
	Date-Added = {2016-05-31 00:27:10 +0000},
	Date-Modified = {2016-05-31 00:37:25 +0000},
	Journal = {{Proceedings of the IEEE International Symposium on Circuits and Systems}},
	Pages = {433-436},
	Title = {{Advances in superresolution using the L-curve}},
	Volume = {2},
	Year = {2001}}

@article{Hansen_1992,
	Author = {{Hansen}, P.~C.},
	Date-Added = {2016-05-31 00:24:30 +0000},
	Date-Modified = {2016-05-31 00:37:37 +0000},
	Journal = {{SIAM Review}},
	Pages = {561-580},
	Title = {{Analysis of discrete ill-possed problems by means of the L-curve}},
	Volume = {34},
	Year = {1992}}

@book{Strong_2003,
	Author = {{Strong}, D. and {Chan}, T.},
	Date-Added = {2016-05-31 00:14:04 +0000},
	Date-Modified = {2016-05-31 00:33:24 +0000},
	Pages = {S165},
	Title = {{Inverse Problems}},
	Volume = {19},
	Year = {2003}}

@article{Baron_2010b,
	Author = {{Baron}, F. and {Monnier}, J.~D. and {Kloppenborg}, B.},
	Date-Added = {2016-05-31 00:05:09 +0000},
	Date-Modified = {2016-05-31 00:06:00 +0000},
	Journal = {{Optical and Infrared Interferometry II, SPIE}},
	Pages = {77342I},
	Title = {{A novel image reconstruction software for optical/infrared interferometry}},
	Volume = {7734},
	Year = {2010}}

@inproceedings{Millour_2006,
	Author = {{Millour}, F. and {Vannier}, M. and {Petrov}, R.~G. and {Chesneau}, O. and {Dessart}, L. and {Stee}, P.},
	Booktitle = {EAS Publications Series},
	Date-Added = {2016-05-30 22:57:23 +0000},
	Date-Modified = {2017-05-10 11:55:00 +0000},
	Editor = {{Carbillet}, M. and {Ferrari}, A. and {Aime}, C.},
	Pages = {379-388},
	Series = {EAS Publications Series},
	Title = {"{Differential Interferometry with the AMBER/VLTI instrument: Description, performances and illustration}"},
	Volume = {22},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L01pbGxvdXJfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEE1pbGxvdXJfMjAwNi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQfTvf2sAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANO+NewAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1pbGxvdXJfMjAwNi5wZGYAAA4AIgAQAE0AaQBsAGwAbwB1AHIAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9NaWxsb3VyXzIwMDYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Min_2009,
	Author = {{Min}, M. and {Dullemond}, C.~P. and {Dominik}, C. and {de Koter}, A. and {Hovenier}, J.~W.},
	Date-Added = {2016-05-30 22:45:37 +0000},
	Date-Modified = {2016-05-31 00:41:52 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Number = {155-166},
	Title = {{Radiative transfer in very optically thick circumstellar disks}},
	Volume = {497},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH1JhZGlhdGl2ZV9UcmFuc2Zlci9NaW5fMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBwgAAAAABwgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA8dDE1pbl8yMDA5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDx7Tcjq4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJSYWRpYXRpdmVfVHJhbnNmZXIAEAAIAADWJe/nAAAAEQAIAADTcnL4AAAAAQAUADAPHQAwCuAAC/6vAAv+rgAGaRwAAgBRTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFJhZGlhdGl2ZV9UcmFuc2ZlcjoATWluXzIwMDkucGRmAAAOABoADABNAGkAbgBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL1JhZGlhdGl2ZV9UcmFuc2Zlci9NaW5fMjAwOS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CgwKFAooClQKeAqwCsAK3AsACxQLSAtUC5wLqAu8AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC8Q==}}

@article{vanLeeuwen_2007,
	Author = {{van Leeuwen}, F.},
	Date-Added = {2016-05-30 22:41:33 +0000},
	Date-Modified = {2016-05-31 00:42:10 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Number = {653-664},
	Title = {{Validation of the new Hipparcos reduction}},
	Volume = {474},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkhlcmJpZy92YW5MZWV1d2VuXzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAbgAAAAAAbgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMShN2YW5MZWV1d2VuXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxf03I5xgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAGSGVyYmlnABAACAAA1iXv5wAAABEACAAA03JyBgAAAAEAFAAwDEoAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBIZXJiaWc6AHZhbkxlZXV3ZW5fMjAwNy5wZGYADgAoABMAdgBhAG4ATABlAGUAdQB3AGUAbgBfADIAMAAwADcALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0hlcmJpZy92YW5MZWV1d2VuXzIwMDcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCdAJ2AnsChgKPAp0CoQKoArECtgLDAsYC2ALbAuAAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC4g==}}

@article{vanBoekel_2005,
	Author = {{van Boekel}, R. and {Min}, M. and {Waters}, L.~B.~F.~M. and {de Koter}, A. and {Dominik}, C. and {van den Ancker}, M.~E. and {Bouwman}, J.},
	Date-Added = {2016-05-30 22:39:01 +0000},
	Date-Modified = {2016-05-30 23:17:30 +0000},
	Journal = {{Astronomy and Astrophysics}},
	Number = {189-208},
	Title = {{A 10 {$\mu$}m spectroscopic survey of Herbig Ae star disks: Grain growth and crystallization}},
	Volume = {437},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUhlcmJpZy92YW5Cb2VrZWxfMjAwNS5wZGbSFwsYGVdOUy5kYXRhTxEBtgAAAAABtgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxKEnZhbkJvZWtlbF8yMDA1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDF7Tcjk4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZIZXJiaWcAEAAIAADWJe/nAAAAEQAIAADTcnF4AAAAAQAUADAMSgAwCuAAC/6vAAv+rgAGaRwAAgBLTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEhlcmJpZzoAdmFuQm9la2VsXzIwMDUucGRmAAAOACYAEgB2AGEAbgBCAG8AZQBrAGUAbABfADIAMAAwADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0hlcmJpZy92YW5Cb2VrZWxfMjAwNS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqgCvALcCcQJzAngCgwKMApoCngKlAq4CswLAAsMC1QLYAt0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3w==}}

@article{Folsom_2012,
	Author = {{Folsom}, C.~P. and {Bagnulo}, S. and {Wade}, G.~A. and {Alecian}, E. and {Landstreet}, J.~D. and {Marsden}, S.~C. and {Waite}, I.~A.},
	Date-Added = {2016-05-30 22:36:51 +0000},
	Date-Modified = {2016-05-30 23:15:08 +0000},
	Journal = {MNRAS},
	Pages = {2072-2101},
	Title = {{Chemical abundances of magnetic and non-magnetic Herbig Ae/Be stars}},
	Volume = {422},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkhlcmJpZy9Gb2xzb21fMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxKD0ZvbHNvbV8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDEvTcjiwAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAZIZXJiaWcAEAAIAADWJe/nAAAAEQAIAADTcnDwAAAAAQAUADAMSgAwCuAAC/6vAAv+rgAGaRwAAgBITWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEhlcmJpZzoARm9sc29tXzIwMTIucGRmAA4AIAAPAEYAbwBsAHMAbwBtAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSGVyYmlnL0ZvbHNvbV8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Lopez_2008,
	Author = {{Lopez}, B. and {Antonelli}, P. and {Wolf}, S. and {Lagarde}, S. and {Jaffe}, W. and {Navarro}, R. and {Graser}, U. and {Petrov}, R. and {Weigelt}, G. and {Bresson}, Y. and {Hofmann}, K.~H. and {Beckman}, U. and {Henning}, T. and {Laun}, W. and {Leinert}, C. and {Kraus}, S. and {Robbe-Dubois}, S. and {Vakili}, F. and {Richichi}, A. and {Abraham}, P. and {Augereau}, J.-C. and {Behrend}, J. and {Berio}, P. and {Berruyer}, N. and {Chesneau}, O. and {Clausse}, J.~M. and {Connot}, C. and {Demyk}, K. and {Danchi}, W.~C. and {Dugu{\'e}}, M. and {Finger}, G. and {Flament}, S. and {Glazenborg}, A. and {Hannenburg}, H. and {Heininger}, M. and {Hugues}, Y. and {Hron}, J. and {Jankov}, S. and {Kerschbaum}, F. and {Kroes}, G. and {Linz}, H. and {Lizon}, J.-L. and {Mathias}, P. and {Mathar}, R. and {Matter}, A. and {Menut}, J.~L. and {Meisenheimer}, K. and {Millour}, F. and {Nardetto}, N. and {Neumann}, U. and {Nussbaum}, E. and {Niedzielski}, A. and {Mosoni}, L. and {Olofsson}, J. and {Rabbia}, Y. and {Ratzka}, T. and {Rigal}, F. and {Roussel}, A. and {Schertl}, D. and {Schmider}, F.-X. and {Stecklum}, B. and {Thiebaut}, E. and {Vannier}, M. and {Valat}, B. and {Wagner}, K. and {Waters}, L.~B.~F.~M.},
	Date-Added = {2016-05-30 22:31:07 +0000},
	Date-Modified = {2016-05-30 23:07:08 +0000},
	Journal = {Optical and Infrared Interferometry},
	Pages = {70132B},
	Title = {"{MATISSE: perspective of imaging in the mid-infrared at the VLTI}"},
	Volume = {7013},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFk1BVElTU0UvTG9wZXpfMjAwOC5wZGbSFwsYGVdOUy5kYXRhTxEBqAAAAAABqAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA6NDkxvcGV6XzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDo7Tcjf6AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAdNQVRJU1NFAAAQAAgAANYl7+cAAAARAAgAANNycDoAAAABABQAMA6NADAK4AAL/q8AC/6uAAZpHAACAEhNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATUFUSVNTRToATG9wZXpfMjAwOC5wZGYADgAeAA4ATABvAHAAZQB6AF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIANlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTUFUSVNTRS9Mb3Blel8yMDA4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKcArAC0AmACYgJnAnICewKJAo0ClAKdAqICrwKyAsQCxwLMAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAs4=}}

@article{Lopez_2009,
	Author = {{Lopez}, B. and {Lagarde}, S. and {Wolf}, S. and {Jaffe}, W. and {Weigelt}, G. and {Antonelli}, P. and {Abraham}, P. and {Augereau}, J.-C. and {Beckman}, U. and {Behrend}, J. and {Berruyer}, N. and {Bresson}, Y. and {Chesneau}, O. and {Clausse}, J.~M. and {Connot}, C. and {Danchi}, W.~C. and {Delbo}, M. and {Demyk}, K. and {Domiciano}, A. and {Dugu{\'e}}, M. and {Glazenborg}, A. and {Graser}, U. and {Hanenburg}, H. and {Henning}, T. and {Heininger}, M. and {Hofmann}, K.-H. and {Hugues}, Y. and {Jankov}, S. and {Kraus}, S. and {Laun}, W. and {Leinert}, C. and {Linz}, H. and {Matter}, A. and {Mathias}, P. and {Meisenheimer}, K. and {Menut}, J.-L. and {Millour}, F. and {Mosoni}, L. and {Neumann}, U. and {Niedzielski}, A. and {Nussbaum}, E. and {Petrov}, R. and {Ratzka}, T. and {Robbe-Dubois}, S. and {Roussel}, A. and {Schertl}, D. and {Schmider}, F.-X. and {Stecklum}, B. and {Thiebaut}, E. and {Vakili}, F. and {Wagner}, K. and {Waters}, L.~B.~F.~M. and {Absil}, O. and {Hron}, J. and {Nardetto}, N. and {Olofsson}, J. and {Valat}, B. and {Vannier}, M. and {Goldman}, B. and {H{\"o}nig}, S. and {Cotton}, W.~D.},
	Date-Added = {2016-05-30 22:29:57 +0000},
	Date-Modified = {2016-05-30 23:07:13 +0000},
	Journal = {{Astrophysics and Space Science Proceedings}},
	Pages = {353},
	Title = {"{Matisse}"},
	Volume = {9},
	Year = {2009}}

@article{Kuiper_2010,
	Author = {{Kuiper}, R. and {Klahr}, H. and {Beuther}, H. and {Henning}, T.},
	Date-Added = {2016-02-18 15:25:08 +0000},
	Date-Modified = {2016-02-18 15:25:49 +0000},
	Journal = {{\apj}},
	Pages = {1556-1576},
	Title = {"{Circumventing the Radiation Pressure Barrier in the Formation of Massive Stars via Disk Accretion}"},
	Volume = {722},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvS3VpcGVyXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9LdWlwZXJfMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA3+0utojAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADS65K8AAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEt1aXBlcl8yMDEwLnBkZgAADgAgAA8ASwB1AGkAcABlAHIAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0t1aXBlcl8yMDEwLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Johnston_2015,
	Author = {{Johnston}, K.~G. and {Robitaille}, T.~P. and {Beuther}, H. and {Linz}, H. and {Boley}, P. and {Kuiper}, R. and {Keto}, E. and {Hoare}, M.~G. and {van Boekel}, R.},
	Date-Added = {2016-02-03 13:37:40 +0000},
	Date-Modified = {2016-02-03 13:38:19 +0000},
	Journal = {{\apjl}},
	Pages = {L19},
	Title = {"{A Keplerian-like Disk around the Forming O-type Star AFGL 4176}"},
	Volume = {813},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvSm9obnN0b25fMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUpvaG5zdG9uXzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDe3S14jGAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANLXsvYAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoASm9obnN0b25fMjAxNS5wZGYAAA4AJAARAEoAbwBoAG4AcwB0AG8AbgBfADIAMAAxADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvSm9obnN0b25fMjAxNS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Ilee_2012,
	Author = {{Ilee}, J.~D. and {Wheelwright}, H.~E. and {Oudmaijer}, R.~D. and {de Wit}, W.~J. and {Maud}, L.~T. and {Hoare}, M.~G. and {Lumsden}, S.~L. and {Moore}, T.~J.~T. and {Urquhart}, J.~S. and {Mottram}, J.~C.},
	Date-Added = {2016-01-27 13:31:37 +0000},
	Date-Modified = {2016-01-27 13:32:14 +0000},
	Journal = {{\mnras}},
	Pages = {2960-2973},
	Title = {"{CO bandhead emission of massive young stellar objects: determining disc properties}"},
	Volume = {429},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvSWxlZV8yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNSWxlZV8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAN7NLOTH4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0s52rgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBJbGVlXzIwMTIucGRmAAAOABwADQBJAGwAZQBlAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9JbGVlXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Bik_2004,
	Author = {{Bik}, A. and {Thi}, W.~F.},
	Date-Added = {2016-01-27 13:25:33 +0000},
	Date-Modified = {2016-01-27 13:26:17 +0000},
	Journal = {{\aap}},
	Pages = {L13-L16},
	Title = {"{Evidence for an inner molecular disk around massive Young Stellar Objects}"},
	Volume = {427},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk1hc3NpdmVfc3RhcnMvQmlrXzIwMDQucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKAxCaWtfMjAwNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA1n0s5LfAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADSznWsAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBMTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEJpa18yMDA0LnBkZgAOABoADABCAGkAawBfADIAMAAwADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvQmlrXzIwMDQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Liu_2012,
	Author = {{Liu}, Y. and {Madlener}, D. and {Wolf}, S. and {Wang}, H. and {Ruge}, J.~P.},
	Date-Added = {2016-01-26 12:45:50 +0000},
	Date-Modified = {2016-01-26 12:46:23 +0000},
	Journal = {{\aap}},
	Pages = {A7},
	Title = {"{DoAr 33: a good candidate for revealing dust growth and settling in protoplanetary disks}"},
	Volume = {546},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkRpc2tzL0xpdV8yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQGaAAAAAAGaAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCwgMTGl1XzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALCdLM8KoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABURpc2tzAAAQAAgAANYl7+cAAAARAAgAANLNGtoAAAABABQAMAsIADAK4AAL/q8AC/6uAAZpHAACAERNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoARGlza3M6AExpdV8yMDEyLnBkZgAOABoADABMAGkAdQBfADIAMAAxADIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0Rpc2tzL0xpdV8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKMAqACwAk4CUAJVAmACaQJ3AnsCggKLApACnQKgArICtQK6AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAArw=}}

@article{Brannigan_2006,
	Author = {{Brannigan}, E. and {Takami}, M. and {Chrysostomou}, A. and {Bailey}, J.},
	Date-Added = {2016-01-26 10:02:18 +0000},
	Date-Modified = {2016-01-26 10:03:34 +0000},
	Journal = {{\mnras}},
	Pages = {315-322},
	Title = {"{On the detection of artefacts in spectro-astrometry}"},
	Volume = {367},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJVNwZWN0cm9fYXN0cm9tZXRyeS9CcmFubmlnYW5fMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEB2gAAAAAB2gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA82EkJyYW5uaWdhbl8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDz3SzMikAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJTcGVjdHJvX2FzdHJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADSzPLUAAAAAQAUADAPNgAwCuAAC/6vAAv+rgAGaRwAAgBXTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFNwZWN0cm9fYXN0cm9tZXRyeToAQnJhbm5pZ2FuXzIwMDYucGRmAAAOACYAEgBCAHIAYQBuAG4AaQBnAGEAbgBfADIAMAAwADYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL1NwZWN0cm9fYXN0cm9tZXRyeS9CcmFubmlnYW5fMjAwNi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtgC7AMMCoQKjAqgCswK8AsoCzgLVAt4C4wLwAvMDBQMIAw0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADDw==}}

@article{Kluska_2014,
	Author = {{Kluska}, J. and {Malbet}, F. and {Berger}, J.-P. and {Baron}, F. and {Lazareff}, B. and {Le Bouquin}, J.-B. and {Monnier}, J.~D. and {Soulez}, F. and {Thi{\'e}baut}, E.},
	Date-Added = {2016-01-18 04:40:40 +0000},
	Date-Modified = {2016-01-18 04:41:47 +0000},
	Journal = {{\aap}},
	Pages = {A80},
	Title = {"{SPARCO : a semi-parametric approach for image reconstruction of chromatic objects. Application to young stellar objects}"},
	Volume = {564},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGEltYWdlX1JlYy9LbHVzYV8yMDE0LnBkZtIXCxgZV05TLmRhdGFPEQGuAAAAAAGuAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDKsOS2x1c2FfMjAxNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMt9LB8rYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAACUltYWdlX1JlYwAAEAAIAADWJe/nAAAAEQAIAADSwhzmAAAAAQAUADAMqwAwCuAAC/6vAAv+rgAGaRwAAgBKTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX1JlYzoAS2x1c2FfMjAxNC5wZGYADgAeAA4ASwBsAHUAcwBhAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfUmVjL0tsdXNhXzIwMTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqQCuALYCaAJqAm8CegKDApEClQKcAqUCqgK3AroCzALPAtQAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC1g==}}

@article{Khodykin_2004,
	Author = {{Khodykin}, S.~A. and {Zakharov}, A.~I. and {Andersen}, W.~L.},
	Date-Added = {2015-09-28 10:22:35 +0000},
	Date-Modified = {2015-09-28 10:23:04 +0000},
	Journal = {{\apj}},
	Pages = {506-511},
	Title = {"{Stability of Triple Star Systems with Highly Inclined Orbits}"},
	Volume = {615},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvS2hvZHlraW5fMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUtob2R5a2luXzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDe7SLpqoAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANIuxNgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS2hvZHlraW5fMjAwNC5wZGYAAA4AJAARAEsAaABvAGQAeQBrAGkAbgBfADIAMAAwADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS2hvZHlraW5fMjAwNC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Neugent_2011,
	Author = {{Neugent}, K.~F. and {Massey}, P.},
	Date-Added = {2015-09-23 14:23:01 +0000},
	Date-Modified = {2015-09-23 14:23:33 +0000},
	Journal = {{\apj}},
	Pages = {123},
	Title = {"{The Wolf-Rayet Content of M33}"},
	Volume = {733},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTmV1Z2VudF8yMDExLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTmV1Z2VudF8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOJdIoO/wAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0ihmLAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBOZXVnZW50XzIwMTEucGRmAA4AIgAQAE4AZQB1AGcAZQBuAHQAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL05ldWdlbnRfMjAxMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Pflamm_2010,
	Author = {{Pflamm-Altenburg}, J. and {Kroupa}, P.},
	Date-Added = {2015-09-23 14:09:33 +0000},
	Date-Modified = {2015-09-23 14:10:02 +0000},
	Journal = {{\mnras}},
	Pages = {1564-1568},
	Title = {"{The two-step ejection of massive stars and the issue of their formation in isolation}"},
	Volume = {404},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvUGZsYW1tXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9QZmxhbW1fMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4s0ig41gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADSKGMGAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFBmbGFtbV8yMDEwLnBkZgAADgAgAA8AUABmAGwAYQBtAG0AXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1BmbGFtbV8yMDEwLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{van_Leeuwen_2007,
	Author = {{van Leeuwen}, F.},
	Date-Added = {2015-09-23 14:06:48 +0000},
	Date-Modified = {2015-09-23 14:07:15 +0000},
	Journal = {{\aap}},
	Pages = {653-664},
	Title = {"{Validation of the new Hipparcos reduction}"},
	Volume = {474},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIk1hc3NpdmVfc3RhcnMvdmFuX0xlZXV3ZW5fMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEB0gAAAAAB0gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oFHZhbl9MZWV1d2VuXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDnfSKDg4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANIoYmgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAdmFuX0xlZXV3ZW5fMjAwNy5wZGYADgAqABQAdgBhAG4AXwBMAGUAZQB1AHcAZQBuAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy92YW5fTGVldXdlbl8yMDA3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApYCmAKdAqgCsQK/AsMCygLTAtgC5QLoAvoC/QMCAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwQ=}}

@article{Krumholz_2010,
	Author = {{Krumholz}, M.~R. and {Cunningham}, A.~J. and {Klein}, R.~I. and {McKee}, C.~F.},
	Date-Added = {2015-09-23 13:59:23 +0000},
	Date-Modified = {2015-09-23 13:59:56 +0000},
	Journal = {{\apj}},
	Pages = {1120-1133},
	Title = {"{Radiation Feedback, Fragmentation, and the Environmental Dependence of the Initial Mass Function}"},
	Volume = {713},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUtydW1ob2x6XzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfnSKDZ4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANIoYKgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3J1bWhvbHpfMjAxMC5wZGYAAA4AJAARAEsAcgB1AG0AaABvAGwAegBfADIAMAAxADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAxMC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Gvaramadze_2012b,
	Author = {{Gvaramadze}, V.~V. and {Menten}, K.~M.},
	Date-Added = {2015-09-23 13:54:18 +0000},
	Date-Modified = {2015-09-23 13:54:50 +0000},
	Journal = {{\aap}},
	Pages = {A7},
	Title = {"{Discovery of a parsec-scale bipolar nebula around MWC 349A}"},
	Volume = {541},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIk1hc3NpdmVfc3RhcnMvR3ZhcmFtYWR6ZV8yMDEyYi5wZGbSFwsYGVdOUy5kYXRhTxEB0gAAAAAB0gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oFEd2YXJhbWFkemVfMjAxMmIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDdvSKDHQAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANIoXAAAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAR3ZhcmFtYWR6ZV8yMDEyYi5wZGYADgAqABQARwB2AGEAcgBhAG0AYQBkAHoAZQBfADIAMAAxADIAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HdmFyYW1hZHplXzIwMTJiLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApYCmAKdAqgCsQK/AsMCygLTAtgC5QLoAvoC/QMCAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwQ=}}

@article{Gvaramadze_2012,
	Author = {{Gvaramadze}, V.~V. and {Weidner}, C. and {Kroupa}, P. and {Pflamm-Altenburg}, J.},
	Date-Added = {2015-09-23 13:37:47 +0000},
	Date-Modified = {2015-09-23 13:38:32 +0000},
	Journal = {{\mnras}},
	Pages = {3037-3049},
	Title = {"{Field O stars: formed in situ or as runaways?}"},
	Volume = {424},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvR3ZhcmFtYWR6ZV8yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTR3ZhcmFtYWR6ZV8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANtdIoMWoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0ihbmgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBHdmFyYW1hZHplXzIwMTIucGRmAAAOACgAEwBHAHYAYQByAGEAbQBhAGQAegBlAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HdmFyYW1hZHplXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Gies_1986,
	Author = {{Gies}, D.~R. and {Bolton}, C.~T.},
	Date-Added = {2015-09-23 13:29:19 +0000},
	Date-Modified = {2015-09-23 13:29:52 +0000},
	Journal = {{\apjs}},
	Pages = {419-454},
	Title = {"{The binary frequency and origin of the OB runaway stars}"},
	Volume = {61},
	Year = {1986},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvR2llc18xOTg2LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNR2llc18xOTg2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANsNIoL3AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0ihZoAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBHaWVzXzE5ODYucGRmAAAOABwADQBHAGkAZQBzAF8AMQA5ADgANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9HaWVzXzE5ODYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Franchetti_2012,
	Author = {{Franchetti}, N.~A. and {Gruendl}, R.~A. and {Chu}, Y.-H. and {Dunne}, B.~C. and {Pannuti}, T.~G. and {Kuntz}, K.~D. and {Chen}, C.-H.~R. and {Grimes}, C.~K. and {Aldridge}, T.~M.},
	Date-Added = {2015-09-23 11:52:25 +0000},
	Date-Modified = {2015-09-23 11:53:01 +0000},
	Journal = {{\aj}},
	Pages = {85},
	Title = {"{Physical Structure and Nature of Supernova Remnants in M101}"},
	Volume = {143},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvRnJhbmNoZXR0aV8yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTRnJhbmNoZXR0aV8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANotIoGLgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0ihC6AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBGcmFuY2hldHRpXzIwMTIucGRmAAAOACgAEwBGAHIAYQBuAGMAaABlAHQAdABpAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9GcmFuY2hldHRpXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{de_Wit_2005,
	Author = {{de Wit}, W.~J. and {Testi}, L. and {Palla}, F. and {Zinnecker}, H.},
	Date-Added = {2015-09-23 11:49:37 +0000},
	Date-Modified = {2015-09-23 11:50:18 +0000},
	Journal = {{\aap}},
	Pages = {247-255},
	Title = {"{The origin of massive O-type field stars: II. Field O stars as runaways}"},
	Volume = {437},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvZGVfV2l0XzIwMDUucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9kZV9XaXRfMjAwNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA2R0igYEgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADSKEJCAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AGRlX1dpdF8yMDA1LnBkZgAADgAgAA8AZABlAF8AVwBpAHQAXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL2RlX1dpdF8yMDA1LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Evans_2010,
	Author = {{Evans}, C.~J. and {Walborn}, N.~R. and {Crowther}, P.~A. and {H{\'e}nault-Brunet}, V. and {Massa}, D. and {Taylor}, W.~D. and {Howarth}, I.~D. and {Sana}, H. and {Lennon}, D.~J. and {van Loon}, J.~T.},
	Date-Added = {2015-09-23 11:47:15 +0000},
	Date-Modified = {2015-09-23 11:47:48 +0000},
	Journal = {{\apjl}},
	Pages = {L74-L79},
	Title = {"{A Massive Runaway Star from 30 Doradus}"},
	Volume = {715},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvRXZhbnNfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkV2YW5zXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDaDSKBeKAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANIoQboAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoARXZhbnNfMjAxMC5wZGYADgAeAA4ARQB2AGEAbgBzAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9FdmFuc18yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Evans_2006,
	Author = {{Evans}, C.~J. and {Lennon}, D.~J. and {Smartt}, S.~J. and {Trundle}, C.},
	Date-Added = {2015-09-23 11:44:54 +0000},
	Date-Modified = {2015-09-23 11:45:23 +0000},
	Journal = {{\aap}},
	Pages = {623-638},
	Title = {"{The VLT-FLAMES survey of massive stars: observations centered on the Magellanic Cloud clusters NGC 330, NGC 346, NGC 2004, and the N11 region}"},
	Volume = {456},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvRXZhbnNfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkV2YW5zXzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDZzSKBbyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANIoQSIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoARXZhbnNfMjAwNi5wZGYADgAeAA4ARQB2AGEAbgBzAF8AMgAwADAANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9FdmFuc18yMDA2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Dray_2007,
	Author = {{Dray}, L.~M. and {Tout}, C.~A.},
	Date-Added = {2015-09-23 11:38:15 +0000},
	Date-Modified = {2015-09-23 11:38:43 +0000},
	Journal = {{\mnras}},
	Pages = {61-70},
	Title = {"{On rejuvenation in massive binary systems}"},
	Volume = {376},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvRHJheV8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNRHJheV8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANldIoFVgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0ig/iAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBEcmF5XzIwMDcucGRmAAAOABwADQBEAHIAYQB5AF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9EcmF5XzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Schilbach_2008,
	Author = {{Schilbach}, E. and {R{\"o}ser}, S.},
	Date-Added = {2015-09-15 09:38:01 +0000},
	Date-Modified = {2015-09-15 09:38:55 +0000},
	Journal = {{\aap}},
	Pages = {105-114},
	Title = {"{On the origin of field O-type stars}"},
	Volume = {489},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvU2NoaWxiYWNoXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJTY2hpbGJhY2hfMjAwOC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5D0h1tQgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADSHZdyAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFNjaGlsYmFjaF8yMDA4LnBkZgAOACYAEgBTAGMAaABpAGwAYgBhAGMAaABfADIAMAAwADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvU2NoaWxiYWNoXzIwMDgucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Robitaille_2008,
	Author = {{Robitaille}, T.~P.},
	Date-Added = {2015-07-22 11:44:30 +0000},
	Date-Modified = {2015-07-22 11:45:15 +0000},
	Journal = {{Astronomical Society of the Pacific Conference Series}},
	Pages = {290},
	Title = {"{SED Modeling of Young Massive Stars}"},
	Volume = {387},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvUm9iaXRhaWxsZV8yMDA4LnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTUm9iaXRhaWxsZV8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOONHVCFYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0dUyhgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBSb2JpdGFpbGxlXzIwMDgucGRmAAAOACgAEwBSAG8AYgBpAHQAYQBpAGwAbABlAF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Sb2JpdGFpbGxlXzIwMDgucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Boley_2012,
	Author = {{Boley}, P.~A. and {Linz}, H. and {van Boekel}, R. and {Bouwman}, J. and {Henning}, T. and {Sobolev}, A.~M.},
	Date-Added = {2015-07-22 11:36:52 +0000},
	Date-Modified = {2015-07-22 11:37:29 +0000},
	Journal = {{\aap}},
	Pages = {A88},
	Title = {"{On the massive young stellar object AFGL 4176. High-spatial-resolution multi-wavelength observations and modeling}"},
	Volume = {547},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQm9sZXlfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkJvbGV5XzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDWjR1QZyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANHVMKIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQm9sZXlfMjAxMi5wZGYADgAeAA4AQgBvAGwAZQB5AF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Cb2xleV8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Follert_2010,
	Author = {{Follert}, R. and {Linz}, H. and {Stecklum}, B. and {van Boekel}, R. and {Henning}, T. and {Feldt}, M. and {Herbst}, T.~M. and {Leinert}, C.},
	Date-Added = {2015-07-22 11:33:50 +0000},
	Date-Modified = {2015-07-22 11:34:22 +0000},
	Journal = {{\aap}},
	Pages = {A17},
	Title = {"{Mid-infrared interferometry of massive young stellar objects. II. Evidence for a circumstellar disk surrounding the Kleinmann-Wright object}"},
	Volume = {522},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvRm9sbGVydF8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQRm9sbGVydF8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANodHVBXgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0dUvqAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBGb2xsZXJ0XzIwMTAucGRmAA4AIgAQAEYAbwBsAGwAZQByAHQAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0ZvbGxlcnRfMjAxMC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Linz_2009,
	Author = {{Linz}, H. and {Henning}, T. and {Feldt}, M. and {Pascucci}, I. and {van Boekel}, R. and {Men'shchikov}, A. and {Stecklum}, B. and {Chesneau}, O. and {Ratzka}, T. and {Quanz}, S.~P. and {Leinert}, C. and {Waters}, L.~B.~F.~M. and {Zinnecker}, H.},
	Date-Added = {2015-07-21 17:40:24 +0000},
	Date-Modified = {2015-07-21 17:40:51 +0000},
	Journal = {{\aap}},
	Pages = {655-661},
	Title = {"{Mid-infrared interferometry of massive young stellar objects. I. VLTI and Subaru observations of the enigmatic object M8E-IR}"},
	Volume = {505},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvTGluel8yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNTGluel8yMDA5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOCtHUCkgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0dQ0eAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBMaW56XzIwMDkucGRmAAAOABwADQBMAGkAbgB6AF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9MaW56XzIwMDkucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Kuiper_2012b,
	Author = {{Kuiper}, R. and {Klahr}, H. and {Beuther}, H. and {Henning}, T.},
	Date-Added = {2015-07-21 17:34:46 +0000},
	Date-Modified = {2015-07-21 17:35:32 +0000},
	Journal = {{\aap}},
	Pages = {A122},
	Title = {"{On the stability of radiation-pressure-dominated cavities}"},
	Volume = {537},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvS3VpcGVyXzIwMTJiLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQS3VpcGVyXzIwMTJiLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOAdHUCLgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0dQy6AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBLdWlwZXJfMjAxMmIucGRmAA4AIgAQAEsAdQBpAHAAZQByAF8AMgAwADEAMgBiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0t1aXBlcl8yMDEyYi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Hoare_2015,
	Author = {{Hoare}, M.~G.},
	Date-Added = {2015-07-07 12:06:32 +0000},
	Date-Modified = {2015-07-07 12:07:03 +0000},
	Journal = {{Science}},
	Pages = {44-45},
	Title = {"{How young stars grow and become focused}"},
	Volume = {348},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvSG9hcmVfMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkhvYXJlXzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDejRwUasAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANHBcNwAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoASG9hcmVfMjAxNS5wZGYADgAeAA4ASABvAGEAcgBlAF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Ib2FyZV8yMDE1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Dravins_2012,
	Author = {{Dravins}, D. and {LeBohec}, S. and {Jensen}, H. and {Nu{\~n}ez}, P.~D.},
	Date-Added = {2015-06-22 17:53:37 +0000},
	Date-Modified = {2015-06-22 17:54:24 +0000},
	Journal = {{\nar}},
	Pages = {143-167},
	Title = {"{Stellar intensity interferometry: Prospects for sub-milliarcsecond optical imaging}"},
	Volume = {56},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L0RyYXZpbnNfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEERyYXZpbnNfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDOPRrdHWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANGt/AYAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AERyYXZpbnNfMjAxMi5wZGYAAA4AIgAQAEQAcgBhAHYAaQBuAHMAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9EcmF2aW5zXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Gallenne_2015,
	Author = {{Gallenne}, A. and {M{\'e}rand}, A. and {Kervella}, P. and {Monnier}, J.~D. and {Schaefer}, G.~H. and {Baron}, F. and {Breitfelder}, J. and {Le Bouquin}, J.~B. and {Roettenbacher}, R.~M. and {Gieren}, W. and {Pietrzynski}, G. and {McAlister}, H. and {ten Brummelaar}, T. and {Sturmann}, J. and {Sturmann}, L. and {Turner}, N. and {Ridgway}, S. and {Kraus}, S.},
	Date-Added = {2015-05-12 18:28:28 +0000},
	Date-Modified = {2017-05-10 11:13:34 +0000},
	Journal = {\aap},
	Pages = {A68},
	Title = {"{Robust high-contrast companion detection from interferometric observations. The CANDID algorithm and an application to six binary Cepheids}"},
	Volume = {579},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L0dhbGxlbmVfMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEEdhbGxlbmVfMjAxNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDOnRd8zKAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANF39voAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEdhbGxlbmVfMjAxNS5wZGYAAA4AIgAQAEcAYQBsAGwAZQBuAGUAXwAyADAAMQA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9HYWxsZW5lXzIwMTUucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Doeleman_2008,
	Author = {{Doeleman}, S.~S. and {Weintroub}, J. and {Rogers}, A.~E.~E. and {Plambeck}, R. and {Freund}, R. and {Tilanus}, R.~P.~J. and {Friberg}, P. and {Ziurys}, L.~M. and {Moran}, J.~M. and {Corey}, B. and {Young}, K.~H. and {Smythe}, D.~L. and {Titus}, M. and {Marrone}, D.~P. and {Cappallo}, R.~J. and {Bock}, D.~C.-J. and {Bower}, G.~C. and {Chamberlin}, R. and {Davis}, G.~R. and {Krichbaum}, T.~P. and {Lamb}, J. and {Maness}, H. and {Niell}, A.~E. and {Roy}, A. and {Strittmatter}, P. and {Werthimer}, D. and {Whitney}, A.~R. and {Woody}, D.},
	Date-Added = {2015-05-11 12:01:24 +0000},
	Date-Modified = {2015-05-11 12:01:53 +0000},
	Journal = {{\nat}},
	Pages = {78-80},
	Title = {"{Event-horizon-scale structure in the supermassive black hole candidate at the Galactic Centre}"},
	Volume = {455},
	Year = {1008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL0RvZWxlbWFuXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFEb2VsZW1hbl8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAvV0XYgUgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRdkqCAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBEb2VsZW1hbl8yMDA4LnBkZgAOACQAEQBEAG8AZQBsAGUAbQBhAG4AXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9Eb2VsZW1hbl8yMDA4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Schertl_2003,
	Author = {{Schertl}, D. and {Balega}, Y.~Y. and {Preibisch}, T. and {Weigelt}, G.},
	Date-Added = {2015-04-29 18:47:38 +0000},
	Date-Modified = {2015-04-29 18:48:15 +0000},
	Journal = {{\aap}},
	Pages = {267-275},
	Title = {"{Orbital motion of the massive multiple stars in the Orion Trapezium}"},
	Volume = {402},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvU2NoZXJ0bF8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQU2NoZXJ0bF8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOQtFkaVoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0WSTigAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTY2hlcnRsXzIwMDMucGRmAA4AIgAQAFMAYwBoAGUAcgB0AGwAXwAyADAAMAAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1NjaGVydGxfMjAwMy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Maiz_Apellaniz_2004,
	Author = {{Ma{\'{\i}}z-Apell{\'a}niz}, J. and {Walborn}, N.~R. and {Galu{\'e}}, H.~{\'A}. and {Wei}, L.~H.},
	Date-Added = {2015-04-29 18:32:54 +0000},
	Date-Modified = {2015-04-29 18:33:30 +0000},
	Journal = {{\apjs}},
	Pages = {103-148},
	Title = {"{A Galactic O Star Catalog}"},
	Volume = {151},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJU1hc3NpdmVfc3RhcnMvTWFpel9BcGVsbGFuaXpfMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEB4AAAAAAB4AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oF01haXpfQXBlbGxhbml6XzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDg7RZqoAAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANFm1DAAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWFpel9BcGVsbGFuaXpfMjAwNC5wZGYAAA4AMAAXAE0AYQBpAHoAXwBBAHAAZQBsAGwAYQBuAGkAegBfADIAMAAwADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvTWFpel9BcGVsbGFuaXpfMjAwNC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtgC7AMMCpwKpAq4CuQLCAtAC1ALbAuQC6QL2AvkDCwMOAxMAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADFQ==}}

@article{Sanchez-Bermudez_2014b,
	Author = {{Sanchez-Bermudez}, J. and {Alberdi}, A. and {Sch{\"o}del}, R. and {Hummel}, C.~A. and {Arias}, J.~I. and {Barb{\'a}}, R.~H. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Pott}, J.-U.},
	Date-Added = {2015-04-22 16:48:58 +0000},
	Date-Modified = {2015-04-22 16:49:29 +0000},
	Journal = {{\aap}},
	Pages = {L1},
	Title = {"{Resolving the stellar components of the massive multiple system Herschel 36 with AMBER/VLTI}"},
	Volume = {572},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJ011bHRpcGxpY2l0eS9TYW5jaGV6LUJlcm11ZGV6XzIwMTRiLnBkZtIXCxgZV05TLmRhdGFPEQHoAAAAAAHoAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscaU2FuY2hlei1CZXJtdWRlel8yMDE0Yi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPFNFdV4IAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFdgbIAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAFlNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBTYW5jaGV6LUJlcm11ZGV6XzIwMTRiLnBkZgAADgA2ABoAUwBhAG4AYwBoAGUAegAtAEIAZQByAG0AdQBkAGUAegBfADIAMAAxADQAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAR1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L1NhbmNoZXotQmVybXVkZXpfMjAxNGIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALgAvQDFArECswK4AsMCzALaAt4C5QLuAvMDAAMDAxUDGAMdAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAx8=}}

@article{Barba_2010,
	Author = {{Barb{\'a}}, R.~H. and {Gamen}, R. and {Arias}, J.~I. and {Morrell}, N. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Alfaro}, E. and {Walborn}, N. and {Sota}, A.},
	Date-Added = {2015-04-22 16:38:01 +0000},
	Date-Modified = {2015-04-22 16:38:29 +0000},
	Journal = {{Revista Mexicana de Astronomia y Astrofisica Conference Series}},
	Pages = {30-32},
	Title = {"{Spectroscopic survey of galactic O and WN stars. OWN Survey: new binaries and trapezium-like systems}"},
	Volume = {38},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9CYXJiYV8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOQmFyYmFfMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOzNFdVLAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFdfuAAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBCYXJiYV8yMDEwLnBkZgAADgAeAA4AQgBhAHIAYgBhAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0JhcmJhXzIwMTAucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Lejeune_2001,
	Author = {{Lejeune}, T. and {Schaerer}, D.},
	Date-Added = {2015-04-22 16:34:06 +0000},
	Date-Modified = {2015-04-22 16:34:31 +0000},
	Journal = {{\aap}},
	Pages = {538-546},
	Title = {"{Database of Geneva stellar evolution tracks and isochrones for (UBV)$_{J}$(RI)$_{C}$ JHKLL'M, HST-WFPC2, Geneva and Washington photometric systems}"},
	Volume = {366},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU11bHRpcGxpY2l0eS9MZWpldW5lXzIwMDEucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxxBMZWpldW5lXzIwMDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA7/0V1TvAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0V197AAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIAT01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AExlamV1bmVfMjAwMS5wZGYAAA4AIgAQAEwAZQBqAGUAdQBuAGUAXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvTGVqZXVuZV8yMDAxLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Skrutskie_2006,
	Author = {{Skrutskie}, M.~F. and {Cutri}, R.~M. and {Stiening}, R. and {Weinberg}, M.~D. and {Schneider}, S. and {Carpenter}, J.~M. and {Beichman}, C. and {Capps}, R. and {Chester}, T. and {Elias}, J. and {Huchra}, J. and {Liebert}, J. and {Lonsdale}, C. and {Monet}, D.~G. and {Price}, S. and {Seitzer}, P. and {Jarrett}, T. and {Kirkpatrick}, J.~D. and {Gizis}, J.~E. and {Howard}, E. and {Evans}, T. and {Fowler}, J. and {Fullmer}, L. and {Hurt}, R. and {Light}, R. and {Kopan}, E.~L. and {Marsh}, K.~A. and {McCallon}, H.~L. and {Tam}, R. and {Van Dyk}, S. and {Wheelock}, S.},
	Date-Added = {2015-04-22 16:30:42 +0000},
	Date-Modified = {2015-04-22 16:31:09 +0000},
	Journal = {{\aj}},
	Pages = {1163-1183},
	Title = {"{The Two Micron All Sky Survey (2MASS)}"},
	Volume = {131},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH011bHRpcGxpY2l0eS9Ta3J1dHNraWVfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HElNrcnV0c2tpZV8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDxXRXVLwAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXX0gAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBRTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAU2tydXRza2llXzIwMDYucGRmAAAOACYAEgBTAGsAcgB1AHQAcwBrAGkAZQBfADIAMAAwADYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9Ta3J1dHNraWVfMjAwNi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Clarke_2005,
	Author = {{Clarke}, A.~J. and {Oudmaijer}, R.~D. and {Lumsden}, S.~L.},
	Date-Added = {2015-04-22 16:29:01 +0000},
	Date-Modified = {2015-04-22 16:29:29 +0000},
	Journal = {{\mnras}},
	Pages = {1111-1124},
	Title = {"{Tycho-2 stars with infrared excess in the MSX Point Source Catalogue}"},
	Volume = {363},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9DbGFya2VfMjAwNS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0NsYXJrZV8yMDA1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDtDRXVKOAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXXy+AAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAQ2xhcmtlXzIwMDUucGRmAA4AIAAPAEMAbABhAHIAawBlAF8AMgAwADAANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0NsYXJrZV8yMDA1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Gronbech_1976,
	Author = {{Gr{\o}nbech}, B. and {Olsen}, E.~H.},
	Date-Added = {2015-04-22 16:26:52 +0000},
	Date-Modified = {2015-04-22 16:27:24 +0000},
	Journal = {{\aaps}},
	Pages = {213-270},
	Title = {"{Four-color uvby photometry for bright O to G0 type stars south of declination +10 .}"},
	Volume = {25},
	Year = {1976},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk11bHRpcGxpY2l0eS9Hcm9uYmVjaF8xOTc2LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscRR3JvbmJlY2hfMTk3Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAO2tFdUgoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFdfDoAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAFBNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBHcm9uYmVjaF8xOTc2LnBkZgAOACQAEQBHAHIAbwBuAGIAZQBjAGgAXwAxADkANwA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvR3JvbmJlY2hfMTk3Ni5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Maiz-Apellaniz_2013b,
	Author = {{Ma{\'{\i}}z Apell{\'a}niz}, J.},
	Date-Added = {2015-04-22 16:19:32 +0000},
	Date-Modified = {2015-04-22 16:20:21 +0000},
	Journal = {{Highlights of Spanish Astrophysics VII; eds. {Guirado}, J.~C. and {Lara}, L.~M. and {Quilis}, V. and {Gorgas}, J.}},
	Pages = {583-589},
	Title = {"{Do we need a new family of optical-NIR extinction laws?}"},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9NYWl6XzIwMTNiLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOTWFpel8yMDEzYi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPBtFdUFgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFdeogAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBNYWl6XzIwMTNiLnBkZgAADgAeAA4ATQBhAGkAegBfADIAMAAxADMAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L01haXpfMjAxM2IucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Maiz-Apellaniz_2013a,
	Author = {{Ma{\'{\i}}z Apell{\'a}niz}, J.},
	Date-Added = {2015-04-22 16:17:40 +0000},
	Date-Modified = {2015-04-22 16:18:32 +0000},
	Journal = {{Highlights of Spanish Astrophysics VII; eds. {Guirado}, J.~C. and {Lara}, L.~M. and {Quilis}, V. and {Gorgas}, J.}},
	Pages = {657},
	Title = {"{A multipurpose 3-D grid of stellar models}"},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9NYWl6XzIwMTNhLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOTWFpel8yMDEzYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPBdFdT+YAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFdehYAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBNYWl6XzIwMTNhLnBkZgAADgAeAA4ATQBhAGkAegBfADIAMAAxADMAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L01haXpfMjAxM2EucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Maiz-Apellaniz_2004,
	Author = {{Ma{\'{\i}}z-Apell{\'a}niz}, J.},
	Date-Added = {2015-04-22 16:13:37 +0000},
	Date-Modified = {2015-04-22 16:14:13 +0000},
	Journal = {{\pasp}},
	Pages = {859-875},
	Title = {"{CHORIZOS: A {$\chi$}$^{2}$ Code for Parameterized Modeling and Characterization of Photometry and Spectrophotometry}"},
	Volume = {116},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9NYWl6XzIwMDQucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1NYWl6XzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8E0V1O8gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0V15IgAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AE1haXpfMjAwNC5wZGYADgAcAA0ATQBhAGkAegBfADIAMAAwADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9NYWl6XzIwMDQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Sana_2013,
	Author = {{Sana}, H. and {Le Bouquin}, J.-B. and {Mahy}, L. and {Absil}, O. and {De Becker}, M. and {Gosset}, E.},
	Date-Added = {2015-04-22 03:14:36 +0000},
	Date-Modified = {2015-04-22 03:15:03 +0000},
	Journal = {{\aap}},
	Pages = {A131},
	Title = {"{Three-dimensional orbits of the triple-O stellar system HD 150136}"},
	Volume = {553},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9TYW5hXzIwMTMucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1TYW5hXzIwMTMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8T0VyYXAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VzCjAAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AFNhbmFfMjAxMy5wZGYADgAcAA0AUwBhAG4AYQBfADIAMAAxADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9TYW5hXzIwMTMucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Mahy_2012,
	Author = {{Mahy}, L. and {Gosset}, E. and {Sana}, H. and {Damerdji}, Y. and {De Becker}, M. and {Rauw}, G. and {Nitschelm}, C.},
	Date-Added = {2015-04-22 03:12:01 +0000},
	Date-Modified = {2015-04-22 03:12:33 +0000},
	Journal = {{\aap}},
	Pages = {A97},
	Title = {"{Evidence for a physically bound third component in HD 150136}"},
	Volume = {540},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9NYWh5XzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1NYWh5XzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8D0VyXxAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VzB9AAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AE1haHlfMjAxMi5wZGYADgAcAA0ATQBhAGgAeQBfADIAMAAxADIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9NYWh5XzIwMTIucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Herbst_1977,
	Author = {{Herbst}, W. and {Havlen}, R.~J.},
	Date-Added = {2015-04-22 03:10:03 +0000},
	Date-Modified = {2015-04-22 03:10:36 +0000},
	Journal = {{\aaps}},
	Pages = {279-295},
	Title = {"{ARA OB1, NGC 6193 and ARA R1 - an optical study of a very young southern complex}"},
	Volume = {30},
	Year = {1977},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9IZXJic3RfMTk3Ny5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0hlcmJzdF8xOTc3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDtvRXJdMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXMF8AAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToASGVyYnN0XzE5NzcucGRmAA4AIAAPAEgAZQByAGIAcwB0AF8AMQA5ADcANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0hlcmJzdF8xOTc3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Niemela_2005,
	Author = {{Niemela}, V.~S. and {Gamen}, R.~C.},
	Date-Added = {2015-04-22 03:07:17 +0000},
	Date-Modified = {2015-04-22 03:07:54 +0000},
	Journal = {{\mnras}},
	Pages = {974-978},
	Title = {"{The nearest star of spectral type O3: a component of the multiple system HD 150136}"},
	Volume = {356},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU11bHRpcGxpY2l0eS9OaWVtZWxhXzIwMDUucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxxBOaWVtZWxhXzIwMDUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8I0VyWlgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VzAxgAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIAT01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AE5pZW1lbGFfMjAwNS5wZGYAAA4AIgAQAE4AaQBlAG0AZQBsAGEAXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvTmllbWVsYV8yMDA1LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Gies_1987,
	Author = {{Gies}, D.~R.},
	Date-Added = {2015-04-21 15:55:57 +0000},
	Date-Modified = {2015-04-21 15:56:36 +0000},
	Journal = {{\apjs}},
	Pages = {545-563},
	Title = {"{The kinematical and binary properties of association and field O stars}"},
	Volume = {64},
	Year = {1987},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9HaWVzXzE5ODcucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1HaWVzXzE5ODcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA7Z0Vv5UgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VwjggAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AEdpZXNfMTk4Ny5wZGYADgAcAA0ARwBpAGUAcwBfADEAOQA4ADcALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9HaWVzXzE5ODcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Poveda_1967,
	Author = {{Poveda}, A. and {Ruiz}, J. and {Allen}, C.},
	Date-Added = {2015-04-21 15:53:48 +0000},
	Date-Modified = {2015-04-21 15:54:21 +0000},
	Journal = {{Boletin de los Observatorios Tonantzintla y Tacubaya}},
	Number = {4},
	Pages = {86-90},
	Title = {"{Run-away Stars as the Result of the Gravitational Collapse of Proto-stellar Clusters}"},
	Year = {1967},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9Qb3ZlZGFfMTk2Ny5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD1BvdmVkYV8xOTY3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDwrRW/jSAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXCMCAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAUG92ZWRhXzE5NjcucGRmAA4AIAAPAFAAbwB2AGUAZABhAF8AMQA5ADYANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L1BvdmVkYV8xOTY3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{deWit_2004,
	Author = {{de Wit}, W.~J. and {Testi}, L. and {Palla}, F. and {Vanzi}, L. and {Zinnecker}, H.},
	Date-Added = {2015-04-21 15:51:32 +0000},
	Date-Modified = {2015-04-21 15:52:00 +0000},
	Journal = {{\aap}},
	Pages = {937-948},
	Title = {"{The origin of massive O-type field stars. I. A search for clusters}"},
	Volume = {425},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9kZVdpdF8yMDA0LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOZGVXaXRfMjAwNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAO1tFb+EIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFcInIAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBkZVdpdF8yMDA0LnBkZgAADgAeAA4AZABlAFcAaQB0AF8AMgAwADAANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L2RlV2l0XzIwMDQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Kroupa_2000,
	Author = {{Kroupa}, P.},
	Date-Added = {2015-04-21 15:48:15 +0000},
	Date-Modified = {2015-04-21 15:48:47 +0000},
	Journal = {{Massive Stellar Clusters; eds. {Lan{\c c}on}, A. and {Boily}, C.~M.}},
	Pages = {233},
	Title = {"{Stellar Dynamics of Young Star Clusters}"},
	Volume = {211},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9Lcm91cGFfMjAwMC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0tyb3VwYV8yMDAwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDt3RW/eCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXCGyAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAS3JvdXBhXzIwMDAucGRmAA4AIAAPAEsAcgBvAHUAcABhAF8AMgAwADAAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0tyb3VwYV8yMDAwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Bally_2005,
	Author = {{Bally}, J. and {Zinnecker}, H.},
	Date-Added = {2015-04-21 15:45:11 +0000},
	Date-Modified = {2015-04-21 15:45:40 +0000},
	Journal = {{\aj}},
	Pages = {2281-2293},
	Title = {"{The Birth of High-Mass Stars: Accretion and/or Mergers?}"},
	Volume = {129},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9CYWxseV8yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOQmFsbHlfMjAwNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOyNFb9rwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFcIOwAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBCYWxseV8yMDA1LnBkZgAADgAeAA4AQgBhAGwAbAB5AF8AMgAwADAANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0JhbGx5XzIwMDUucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@inproceedings{Zinnecker_2002,
	Author = {{Zinnecker}, H. and {Bate}, M.~R.},
	Booktitle = {Hot Star Workshop III: The Earliest Phases of Massive Star Birth},
	Date-Added = {2015-04-21 15:39:48 +0000},
	Date-Modified = {2017-05-10 12:21:03 +0000},
	Editor = {{Crowther}, P.},
	Pages = {209},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {"{Multiplicity of Massive Stars -- a Clue to their Origin?}"},
	Volume = {267},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH011bHRpcGxpY2l0eS9aaW5uZWNrZXJfMjAwMi5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HElppbm5lY2tlcl8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDxfRW/WAAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXB+wAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBRTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAWmlubmVja2VyXzIwMDIucGRmAAAOACYAEgBaAGkAbgBuAGUAYwBrAGUAcgBfADIAMAAwADIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9aaW5uZWNrZXJfMjAwMi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Bonnell_2005,
	Author = {{Bonnell}, I.~A.},
	Date-Added = {2015-04-21 15:36:16 +0000},
	Date-Modified = {2015-04-21 15:36:54 +0000},
	Journal = {{ArXiv Astrophysics e-prints: 0501260}},
	Title = {"{The Formation of Massive Binary Stars}"},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU11bHRpcGxpY2l0eS9Cb25uZWxsXzIwMDUucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxxBCb25uZWxsXzIwMDUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA7P0Vv0jgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VwevgAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIAT01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AEJvbm5lbGxfMjAwNS5wZGYAAA4AIgAQAEIAbwBuAG4AZQBsAGwAXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvQm9ubmVsbF8yMDA1LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@inproceedings{Maeder_2002,
	Author = {{Maeder}, A. and {Behrend}, R.},
	Booktitle = {Hot Star Workshop III: The Earliest Phases of Massive Star Birth},
	Date-Added = {2015-04-21 15:30:54 +0000},
	Date-Modified = {2017-05-10 11:47:09 +0000},
	Editor = {{Crowther}, P.},
	Pages = {179},
	Series = {Astronomical Society of the Pacific Conference Series},
	Title = {"{Formation and pre-MS Evolution of Massive Stars with Growing Accretion}"},
	Volume = {267},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9NYWVkZXJfMjAwMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD01hZWRlcl8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDwHRW/NwAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXB2gAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToATWFlZGVyXzIwMDIucGRmAA4AIAAPAE0AYQBlAGQAZQByAF8AMgAwADAAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L01hZWRlcl8yMDAyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@book{Monin_2007,
	Address = {Tucson, AZ, USA},
	Author = {{Monin}, J.-L. and {Clarke}, C.~J. and {Prato}, L. and {McCabe}, C.},
	Date-Added = {2015-04-21 15:27:32 +0000},
	Date-Modified = {2017-05-10 12:53:26 +0000},
	Edition = {{Reipurth}, B. and {Jewitt}, D. and {Keil}, K.},
	Pages = {395-409},
	Publisher = {University of Arizona Press},
	Title = {"{Protostars and Planets V: Disk Evolution in Young Binaries: From Observations to Theory}"},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9Nb25pbl8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOTW9uaW5fMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPB9Fb8qQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFcHNQAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBNb25pbl8yMDA3LnBkZgAADgAeAA4ATQBvAG4AaQBuAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L01vbmluXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Bonnell_1992,
	Author = {{Bonnell}, I. and {Bastien}, P.},
	Date-Added = {2015-04-21 15:23:49 +0000},
	Date-Modified = {2015-04-21 15:24:40 +0000},
	Journal = {{\apjl}},
	Pages = {L31-L34},
	Title = {"{A binary origin for FU Orionis stars}"},
	Volume = {401},
	Year = {1992},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU11bHRpcGxpY2l0eS9Cb25uZWxsXzE5OTIucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxxBCb25uZWxsXzE5OTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA7O0VvxxAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0Vwb9AAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIAT01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AEJvbm5lbGxfMTk5Mi5wZGYAAA4AIgAQAEIAbwBuAG4AZQBsAGwAXwAxADkAOQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvQm9ubmVsbF8xOTkyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Crowther_2010,
	Author = {{Crowther}, P.~A. and {Schnurr}, O. and {Hirschi}, R. and {Yusof}, N. and {Parker}, R.~J. and {Goodwin}, S.~P. and {Kassim}, H.~A.},
	Date-Added = {2015-04-21 15:19:48 +0000},
	Date-Modified = {2015-04-21 15:20:54 +0000},
	Journal = {{\mnras}},
	Pages = {731-751},
	Title = {"{The R136 star cluster hosts several stars whose individual masses greatly exceed the accepted 150M$_{solar}$ stellar mass limit}"},
	Volume = {408},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk11bHRpcGxpY2l0eS9Dcm93dGhlcl8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscRQ3Jvd3RoZXJfMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAO0dFb8NYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFcGwYAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAFBNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBDcm93dGhlcl8yMDEwLnBkZgAOACQAEQBDAHIAbwB3AHQAaABlAHIAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvQ3Jvd3RoZXJfMjAxMC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Gieles_2010,
	Author = {{Gieles}, M. and {Sana}, H. and {Portegies Zwart}, S.~F.},
	Date-Added = {2015-04-21 15:15:49 +0000},
	Date-Modified = {2015-04-21 15:16:47 +0000},
	Journal = {{\mnras}},
	Pages = {1750-1757},
	Title = {"{On the velocity dispersion of young star clusters: super-virial or binaries?}"},
	Volume = {402},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9HaWVsZXNfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0dpZWxlc18yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDtjRW+/kAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXBoUAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAR2llbGVzXzIwMTAucGRmAA4AIAAPAEcAaQBlAGwAZQBzAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0dpZWxlc18yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Linder_2007,
	Author = {{Linder}, N. and {Rauw}, G. and {Sana}, H. and {De Becker}, M. and {Gosset}, E.},
	Date-Added = {2015-04-21 15:13:04 +0000},
	Date-Modified = {2015-04-21 15:13:39 +0000},
	Journal = {{\aap}},
	Pages = {193-204},
	Title = {"{The Struve-Sahade effect in the optical spectra of O-type binaries. I. Main-sequence systems}"},
	Volume = {474},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9MaW5kZXJfMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0xpbmRlcl8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDwDRW+9EAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXBl0AAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToATGluZGVyXzIwMDcucGRmAA4AIAAPAEwAaQBuAGQAZQByAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0xpbmRlcl8yMDA3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Tuthill_2008,
	Author = {{Tuthill}, P.~G. and {Monnier}, J.~D. and {Lawrance}, N. and {Danchi}, W.~C. and {Owocki}, S.~P. and {Gayley}, K.~G.},
	Date-Added = {2015-04-21 15:09:46 +0000},
	Date-Modified = {2015-04-21 15:10:44 +0000},
	Journal = {{\apj}},
	Pages = {698-710},
	Title = {"{The Prototype Colliding-Wind Pinwheel WR 104}"},
	Volume = {675},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU11bHRpcGxpY2l0eS9UdXRoaWxsXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxxBUdXRoaWxsXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8W0VvubgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VwYngAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIAT01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AFR1dGhpbGxfMjAwOC5wZGYAAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvVHV0aGlsbF8yMDA4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Sana_2006,
	Author = {{Sana}, H. and {Gosset}, E. and {Rauw}, G.},
	Date-Added = {2015-04-21 15:07:56 +0000},
	Date-Modified = {2015-04-21 15:08:21 +0000},
	Journal = {{\mnras}},
	Pages = {67-80},
	Title = {"{The OB binary HD152219: a detached, double-lined, eclipsing system}"},
	Volume = {371},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9TYW5hXzIwMDYucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1TYW5hXzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8N0VvuDgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0VwYPgAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AFNhbmFfMjAwNi5wZGYADgAcAA0AUwBhAG4AYQBfADIAMAAwADYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9TYW5hXzIwMDYucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Langer_2008,
	Author = {{Langer}, N. and {Cantiello}, M. and {Yoon}, S.-C. and {Hunter}, I. and {Brott}, I. and {Lennon}, D. and {de Mink}, S. and {Verheijdt}, M.},
	Date-Added = {2015-04-21 15:05:02 +0000},
	Date-Modified = {2015-04-21 15:05:43 +0000},
	Journal = {{IAU Symposium; eds. {Bresolin}, F. and {Crowther}, P.~A. and {Puls}, J.}},
	Pages = {167-178},
	Title = {"{Rotation and Massive Close Binary Evolution}"},
	Volume = {250},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9MYW5nZXJfMjAwOC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0xhbmdlcl8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDu7RW+1SAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXBeCAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToATGFuZ2VyXzIwMDgucGRmAA4AIAAPAEwAYQBuAGcAZQByAF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0xhbmdlcl8yMDA4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{deMink_2009,
	Author = {{de Mink}, S.~E. and {Cantiello}, M. and {Langer}, N. and {Pols}, O.~R. and {Brott}, I. and {Yoon}, S.-C.},
	Date-Added = {2015-04-21 14:19:42 +0000},
	Date-Modified = {2015-04-21 14:20:14 +0000},
	Journal = {{\aap}},
	Pages = {243-253},
	Title = {"{Rotational mixing in massive binaries. Detached short-period systems}"},
	Volume = {497},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9kZU1pbmtfMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD2RlTWlua18yMDA5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDtPRW+KoAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRXAzYAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAZGVNaW5rXzIwMDkucGRmAA4AIAAPAGQAZQBNAGkAbgBrAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L2RlTWlua18yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Garcia_1998,
	Author = {{Garc{\'{\i}}a}, B. and {Malaroda}, S. and {Levato}, H. and {Morrell}, N. and {Grosso}, M.},
	Date-Added = {2015-04-17 22:59:51 +0000},
	Date-Modified = {2015-04-17 23:00:26 +0000},
	Journal = {{\pasp}},
	Pages = {53-59},
	Title = {"{Frequency of Binaries in the Open Cluster Trumpler 14}"},
	Volume = {110},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE11bHRpcGxpY2l0eS9HYXJjaWFfMTk5OC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA7HD0dhcmNpYV8xOTk4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDtfRVxamAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxNdWx0aXBsaWNpdHkAEAAIAADWJe/nAAAAEQAIAADRV0DWAAAAAQAUADAOxwAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE11bHRpcGxpY2l0eToAR2FyY2lhXzE5OTgucGRmAA4AIAAPAEcAYQByAGMAaQBhAF8AMQA5ADkAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L0dhcmNpYV8xOTk4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Penny_1993,
	Author = {{Penny}, L.~R. and {Gies}, D.~R. and {Hartkopf}, W.~I. and {Mason}, B.~D. and {Turner}, N.~H.},
	Date-Added = {2015-04-17 22:54:10 +0000},
	Date-Modified = {2015-04-17 22:56:01 +0000},
	Journal = {{\pasp}},
	Pages = {588-594},
	Title = {"{The frequency of binary stars in the young cluster Trumpler 14}"},
	Volume = {105},
	Year = {1993},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9QZW5ueV8xOTkzLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOUGVubnlfMTk5My5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPCdFXFU4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFXP34AAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBQZW5ueV8xOTkzLnBkZgAADgAeAA4AUABlAG4AbgB5AF8AMQA5ADkAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L1Blbm55XzE5OTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Mahy_2009,
	Author = {{Mahy}, L. and {Naz{\'e}}, Y. and {Rauw}, G. and {Gosset}, E. and {De Becker}, M. and {Sana}, H. and {Eenens}, P.},
	Date-Added = {2015-04-17 22:51:15 +0000},
	Date-Modified = {2015-04-17 22:51:50 +0000},
	Journal = {{\aap}},
	Pages = {937-950},
	Title = {"{Early-type stars in the young open cluster NGC 2244 and in the Monoceros OB2 association. I. The multiplicity of O-type stars}"},
	Volume = {502},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9NYWh5XzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1NYWh5XzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8C0VcUogAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0Vc+0gAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AE1haHlfMjAwOS5wZGYADgAcAA0ATQBhAGgAeQBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9NYWh5XzIwMDkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Hillwig_2006,
	Author = {{Hillwig}, T.~C. and {Gies}, D.~R. and {Bagnuolo}, Jr., W.~G. and {Huang}, W. and {McSwain}, M.~V. and {Wingert}, D.~W.},
	Date-Added = {2015-04-17 22:49:20 +0000},
	Date-Modified = {2015-04-17 22:49:58 +0000},
	Journal = {{\apj}},
	Pages = {1069-1080},
	Title = {"{Binary and Multiple O-Type Stars in the Cassiopeia OB6 Association}"},
	Volume = {639},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU11bHRpcGxpY2l0eS9IaWxsd2lnXzIwMDYucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxxBIaWxsd2lnXzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA7c0VcUKAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0Vc+WAAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIAT01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AEhpbGx3aWdfMjAwNi5wZGYAAA4AIgAQAEgAaQBsAGwAdwBpAGcAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvSGlsbHdpZ18yMDA2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Sana_2011b,
	Author = {{Sana}, H. and {James}, G. and {Gosset}, E.},
	Date-Added = {2015-04-17 22:46:33 +0000},
	Date-Modified = {2015-04-17 22:47:05 +0000},
	Journal = {{\mnras}},
	Pages = {817-831},
	Title = {"{The massive star binary fraction in young open clusters - III. IC 2944 and the Cen OB2 association}"},
	Volume = {416},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9TYW5hXzIwMTFiLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOU2FuYV8yMDExYi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPEtFXE4gAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFXPbgAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBTYW5hXzIwMTFiLnBkZgAADgAeAA4AUwBhAG4AYQBfADIAMAAxADEAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L1NhbmFfMjAxMWIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Sana_2010a,
	Author = {{Sana}, H. and {Momany}, Y. and {Gieles}, M. and {Carraro}, G. and {Beletsky}, Y. and {Ivanov}, V.~D. and {de Silva}, G. and {James}, G.},
	Date-Added = {2015-04-17 22:42:22 +0000},
	Date-Modified = {2015-04-17 22:42:53 +0000},
	Journal = {{\aap}},
	Pages = {A26},
	Title = {"{A MAD view of Trumpler 14}"},
	Volume = {515},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9TYW5hXzIwMTBhLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOU2FuYV8yMDEwYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPENFXEpAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFXPMAAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBTYW5hXzIwMTBhLnBkZgAADgAeAA4AUwBhAG4AYQBfADIAMAAxADAAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L1NhbmFfMjAxMGEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Sana_2010b,
	Author = {{Sana}, H. and {Le Bouquin}, J.-B.},
	Date-Added = {2015-04-17 22:41:10 +0000},
	Date-Modified = {2015-04-17 22:41:44 +0000},
	Journal = {{Revista Mexicana de Astronomia y Astrofisica Conference Series}},
	Pages = {27-29},
	Title = {"{The place of interferometry in massive star multiplicity studies}"},
	Volume = {38},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG011bHRpcGxpY2l0eS9TYW5hXzIwMTBiLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscOU2FuYV8yMDEwYi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPEdFXEkYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFXPHYAAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBTYW5hXzIwMTBiLnBkZgAADgAeAA4AUwBhAG4AYQBfADIAMAAxADAAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTXVsdGlwbGljaXR5L1NhbmFfMjAxMGIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Sana_2008,
	Author = {{Sana}, H. and {Gosset}, E. and {Naz{\'e}}, Y. and {Rauw}, G. and {Linder}, N.},
	Date-Added = {2015-04-17 22:35:38 +0000},
	Date-Modified = {2015-04-17 22:36:14 +0000},
	Journal = {{\mnras}},
	Pages = {447-460},
	Title = {"{The massive star binary fraction in young open clusters - I. NGC 6231 revisited}"},
	Volume = {386},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9TYW5hXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1TYW5hXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8O0VcQ9AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0Vc7JAAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AFNhbmFfMjAwOC5wZGYADgAcAA0AUwBhAG4AYQBfADIAMAAwADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9TYW5hXzIwMDgucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Sana_2009,
	Author = {{Sana}, H. and {Gosset}, E. and {Evans}, C.~J.},
	Date-Added = {2015-04-17 22:32:18 +0000},
	Date-Modified = {2015-04-17 22:33:01 +0000},
	Journal = {{\mnras}},
	Pages = {1479-1492},
	Title = {"{The massive star binary fraction in young open clusters - II. NGC6611 (Eagle Nebula)}"},
	Volume = {400},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk11bHRpcGxpY2l0eS9TYW5hXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOxw1TYW5hXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8P0VcQNAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMTXVsdGlwbGljaXR5ABAACAAA1iXv5wAAABEACAAA0Vc6ZAAAAAEAFAAwDscAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNdWx0aXBsaWNpdHk6AFNhbmFfMjAwOS5wZGYADgAcAA0AUwBhAG4AYQBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL011bHRpcGxpY2l0eS9TYW5hXzIwMDkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Reipurth_1993,
	Author = {{Reipurth}, B. and {Zinnecker}, H.},
	Date-Added = {2015-04-17 21:12:44 +0000},
	Date-Modified = {2015-04-17 21:15:55 +0000},
	Journal = {{\aap}},
	Pages = {81-108},
	Title = {"{Visual binaries among pre-main sequence stars}"},
	Volume = {278},
	Year = {1993},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk11bHRpcGxpY2l0eS9SZWlwdXJ0aF8xOTkzLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDscRUmVpcHVydGhfMTk5My5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPC9FW/Z4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADE11bHRpcGxpY2l0eQAQAAgAANYl7+cAAAARAAgAANFXJ84AAAABABQAMA7HADAK4AAL/q8AC/6uAAZpHAACAFBNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATXVsdGlwbGljaXR5OgBSZWlwdXJ0aF8xOTkzLnBkZgAOACQAEQBSAGUAaQBwAHUAcgB0AGgAXwAxADkAOQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NdWx0aXBsaWNpdHkvUmVpcHVydGhfMTk5My5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Colavita_1991,
	Author = {{Colavita}, M.~M. and {Hines}, B.~E. and {Shao}, M. and {Klose}, G.~J. and {Gibson}, B.~V.},
	Date-Added = {2015-04-16 11:50:01 +0000},
	Date-Modified = {2015-04-16 11:51:44 +0000},
	Journal = {{Delay Lines, Interferometers, Very Long Base Interferometry, Control Systems Design, Prototypes; eds: {Ealey}, M.~A.}},
	Pages = {205-212},
	Title = {"{Prototype high speed optical delay line for stellar interferometry}"},
	Volume = {1542},
	Year = {1991}}

@article{Shao_1988,
	Author = {{Shao}, M. and {Colavita}, M.~M. and {Hines}, B.~E. and {Staelin}, D.~H. and {Hutter}, D.~J. and {Johnston}, K.~J. and {Mozurkewich}, D. and {Simon}, R.~S. and {Hershey}, J.~L. and {Hughes}, J.~A. and {Kaplan}, G.~H.},
	Date-Added = {2015-04-15 17:17:06 +0000},
	Date-Modified = {2015-04-15 17:17:36 +0000},
	Journal = {{\aap}},
	Pages = {357-371},
	Title = {"{The Mark III stellar interferometer}"},
	Volume = {193},
	Year = {1988},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHEludGVyZmVyb21ldHJ5L1NoYW9fMTk4OC5wZGbSFwsYGVdOUy5kYXRhTxEBuAAAAAABuAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzODVNoYW9fMTk4OC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDRjRVCNKAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANFUTXoAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFNoYW9fMTk4OC5wZGYADgAcAA0AUwBoAGEAbwBfADEAOQA4ADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADxVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L1NoYW9fMTk4OC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCtALIAugJ2AngCfQKIApECnwKjAqoCswK4AsUCyALaAt0C4gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALk}}

@article{Thiebaut_2009,
	Author = {{Thi{\'e}baut}, E.},
	Date-Added = {2015-04-09 05:42:55 +0000},
	Date-Modified = {2016-05-31 00:41:03 +0000},
	Journal = {{\nar}},
	Pages = {312-328},
	Title = {{Image reconstruction with optical interferometers}},
	Volume = {53},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QWlJldmlld19PSS9JbWFnZS1yZWNvbnN0cnVjdGlvbi13aXRoLW9wdGljYWwtaW50ZXJmZXJvbWV0ZXJzXzIwMDlfTmV3LUFzdHJvbm9teS1SZXZpZXdzLnBkZtIXCxgZV05TLmRhdGFPEQKGAAAAAAKGAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDyEfSW1hZ2UtcmVjb25zdHJ1Y3Rpb24jMzAwRjI4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPKNFEQ1AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAACVJldmlld19PSQAAEAAIAADWJe/nAAAAEQAIAADRRG2AAAAAAQAUADAPIQAwCuAAC/6vAAv+rgAGaRwAAgBbTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFJldmlld19PSToASW1hZ2UtcmVjb25zdHJ1Y3Rpb24jMzAwRjI4LnBkZgAADgCiAFAASQBtAGEAZwBlAC0AcgBlAGMAbwBuAHMAdAByAHUAYwB0AGkAbwBuAC0AdwBpAHQAaAAtAG8AcAB0AGkAYwBhAGwALQBpAG4AdABlAHIAZgBlAHIAbwBtAGUAdABlAHIAcwBfADIAMAAwADkAXwBOAGUAdwAtAEEAcwB0AHIAbwBuAG8AbQB5AC0AUgBlAHYAaQBlAHcAcwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAelVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvUmV2aWV3X09JL0ltYWdlLXJlY29uc3RydWN0aW9uLXdpdGgtb3B0aWNhbC1pbnRlcmZlcm9tZXRlcnNfMjAwOV9OZXctQXN0cm9ub215LVJldmlld3MucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4A6wDwAPgDggOEA4kDlAOdA6sDrwO2A78DxAPRA9QD5gPpA+4AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAD8A==}}

@article{Schutz_2014,
	Author = {{Schutz}, A. and {Ferrari}, A. and {Mary}, D. and {Soulez}, F. and {Thi{\'e}baut}, {\'E}. and {Vannier}, M.},
	Date-Added = {2015-04-09 03:06:21 +0000},
	Date-Modified = {2015-04-09 03:06:56 +0000},
	Journal = {{ArXiv e-prints: 1407.1885}},
	Title = {"{PAINTER: a spatio-spectral image reconstruction algorithm for optical interferometry}"},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkltYWdlX2FuYWx5c2lzL1NjaHV0el8yMDE0LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDGAPU2NodXR6XzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMc9FLcuQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkltYWdlX2FuYWx5c2lzABAACAAA1iXv5wAAABEACAAA0UudFAAAAAEAFAAwDGAAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9hbmFseXNpczoAU2NodXR6XzIwMTQucGRmAA4AIAAPAFMAYwBoAHUAdAB6AF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvU2NodXR6XzIwMTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Schutz_2015,
	Author = {{Schutz}, A. and {Ferrari}, A. and {Mary}, D. and {Thi{\'e}baut}, E. and {Soulez}, F.},
	Date-Added = {2015-04-09 03:02:36 +0000},
	Date-Modified = {2015-04-09 03:03:10 +0000},
	Journal = {{ArXiv e-prints: 1503.01565}},
	Title = {"{Large Scale 3D Image Reconstruction in Optical Interferometry}"},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkltYWdlX2FuYWx5c2lzL1NjaHV0el8yMDE1LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDGAPU2NodXR6XzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMdNFLcgQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkltYWdlX2FuYWx5c2lzABAACAAA1iXv5wAAABEACAAA0UucNAAAAAEAFAAwDGAAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9hbmFseXNpczoAU2NodXR6XzIwMTUucGRmAA4AIAAPAFMAYwBoAHUAdAB6AF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvU2NodXR6XzIwMTUucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Baron_2012,
	Author = {{Baron}, F. and {Kloppenborg}, B. and {Monnier}, J.},
	Date-Added = {2015-04-09 02:58:21 +0000},
	Date-Modified = {2015-04-09 02:58:51 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {1},
	Title = {"{Toward 5D image reconstruction for optical interferometry}"},
	Volume = {8445},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX2FuYWx5c2lzL0Jhcm9uXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYA5CYXJvbl8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxk0UtwyAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRS5r4AAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBCYXJvbl8yMDEyLnBkZgAADgAeAA4AQgBhAHIAbwBuAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvQmFyb25fMjAxMi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Thiebaut_2002,
	Author = {{Thi{\'e}baut}, E.},
	Date-Added = {2015-04-09 02:34:06 +0000},
	Date-Modified = {2015-05-11 10:13:45 +0000},
	Journal = {{Astronomical Data Analysis II; eds: {Starck}, J.-L. and {Murtagh}, F.~D.}},
	Pages = {174-183},
	Title = {"{Optimization issues in blind deconvolution algorithms}"},
	Volume = {4847},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL1RoaWViYXV0XzIwMDIucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFUaGllYmF1dF8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAyM0UtrVgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRS5WGAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBUaGllYmF1dF8yMDAyLnBkZgAOACQAEQBUAGgAaQBlAGIAYQB1AHQAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9UaGllYmF1dF8yMDAyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Thiebaut_2008,
	Author = {{Thi{\'e}baut}, E.},
	Date-Added = {2015-04-09 00:25:08 +0000},
	Date-Modified = {2015-04-09 00:25:41 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {1},
	Title = {"{MIRA: an effective imaging algorithm for optical interferometry}"},
	Volume = {7013},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL1RoaWViYXV0XzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFUaGllYmF1dF8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAyf0UtMnAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRS3bMAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBUaGllYmF1dF8yMDA4LnBkZgAOACQAEQBUAGgAaQBlAGIAYQB1AHQAXwAyADAAMAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9UaGllYmF1dF8yMDA4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Pauls_2005,
	Author = {{Pauls}, T.~A. and {Young}, J.~S. and {Cotton}, W.~D. and {Monnier}, J.~D.},
	Date-Added = {2015-04-08 17:48:37 +0000},
	Date-Modified = {2015-04-08 17:49:04 +0000},
	Journal = {{\pasp}},
	Pages = {1255-1262},
	Title = {"{A Data Exchange Standard for Optical (Visible/IR) Interferometry}"},
	Volume = {117},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX2FuYWx5c2lzL1BhdWxzXzIwMDUucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYA5QYXVsc18yMDA1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxw0UrwMgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSxpiAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBQYXVsc18yMDA1LnBkZgAADgAeAA4AUABhAHUAbABzAF8AMgAwADAANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvUGF1bHNfMjAwNS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Monnier_1999,
	Author = {{Monnier}, J.~D. and {Tuthill}, P.~G. and {Lopez}, B. and {Cruzalebes}, P. and {Danchi}, W.~C. and {Haniff}, C.~A.},
	Date-Added = {2015-04-08 02:20:54 +0000},
	Date-Modified = {2015-04-08 02:21:33 +0000},
	Journal = {{\apj}},
	Pages = {351-361},
	Title = {"{The Last Gasps of VY Canis Majoris: Aperture Synthesis and Adaptive Optics Imagery}"},
	Volume = {512},
	Year = {1999},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUFwZXJ0dXJlX01hc2tpbmcvTW9ubmllcl8xOTk5LnBkZtIXCxgZV05TLmRhdGFPEQHMAAAAAAHMAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCuMQTW9ubmllcl8xOTk5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAK8NFKFsQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAEEFwZXJ0dXJlX01hc2tpbmcAEAAIAADWJe/nAAAAEQAIAADRSkD0AAAAAQAUADAK4wAwCuAAC/6vAAv+rgAGaRwAAgBTTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEFwZXJ0dXJlX01hc2tpbmc6AE1vbm5pZXJfMTk5OS5wZGYAAA4AIgAQAE0AbwBuAG4AaQBlAHIAXwAxADkAOQA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBBVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9BcGVydHVyZV9NYXNraW5nL01vbm5pZXJfMTk5OS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsgC3AL8CjwKRApYCoQKqArgCvALDAswC0QLeAuEC8wL2AvsAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC/Q==}}

@article{Baron_2010,
	Author = {{Baron}, F. and {Kloppenborg}, B.},
	Date-Added = {2015-04-07 23:55:23 +0000},
	Date-Modified = {2016-05-31 00:40:14 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {4},
	Title = {{GPU-accelerated image reconstruction for optical and infrared interferometry}},
	Volume = {7734},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX2FuYWx5c2lzL0Jhcm9uXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYA5CYXJvbl8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxj0UrvXgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSxmOAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBCYXJvbl8yMDEwLnBkZgAADgAeAA4AQgBhAHIAbwBuAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvQmFyb25fMjAxMC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Klockner_2012,
	Author = {{Kl{\"o}ckner}, A. and {Pinto}, N. and {Lee}, Y. and {Catanzaro}, B. and {Ivanov}, P. and {Fasih}, A.},
	Date-Added = {2015-04-07 23:52:27 +0000},
	Date-Modified = {2015-04-07 23:54:31 +0000},
	Journal = {"Parallel Computing"},
	Pages = {157-174},
	Title = {"{PyCUDA and PyOpenCL: A Scripting-Based Approach to GPU Run-Time Code Generation}"},
	Volume = {38},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL0tsb2NrbmVyXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFLbG9ja25lcl8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxp0Un0TgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSh5+AAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBLbG9ja25lcl8yMDEyLnBkZgAOACQAEQBLAGwAbwBjAGsAbgBlAHIAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9LbG9ja25lcl8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Ireland_2006,
	Author = {{Ireland}, M.~J. and {Monnier}, J.~D. and {Thureau}, N.},
	Date-Added = {2015-04-07 22:59:29 +0000},
	Date-Modified = {2016-05-31 00:39:37 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {1},
	Title = {{Monte-Carlo imaging for optical interferometry}},
	Volume = {6268},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ltYWdlX2FuYWx5c2lzL0lyZWxhbmRfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxgEElyZWxhbmRfMjAwNi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDGjRS3U+AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbWFnZV9hbmFseXNpcwAQAAgAANYl7+cAAAARAAgAANFLn24AAAABABQAMAxgADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfYW5hbHlzaXM6AElyZWxhbmRfMjAwNi5wZGYAAA4AIgAQAEkAcgBlAGwAYQBuAGQAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9JcmVsYW5kXzIwMDYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Thiebaut_2010,
	Author = {{Thi{\'e}baut}, E. and {Giovannelli}, J.-F.},
	Date-Added = {2015-04-07 22:54:56 +0000},
	Date-Modified = {2016-05-31 00:41:13 +0000},
	Journal = {{IEEE Signal Processing Magazine}},
	Pages = {97-109},
	Title = {{Image reconstruction in optical interferometry}},
	Volume = {27},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL1RoaWViYXV0XzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFUaGllYmF1dF8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAyi0UnmdgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRShCmAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBUaGllYmF1dF8yMDEwLnBkZgAOACQAEQBUAGgAaQBlAGIAYQB1AHQAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9UaGllYmF1dF8yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Baron_2008,
	Author = {{Baron}, F. and {Young}, J.~S.},
	Date-Added = {2015-04-07 16:03:10 +0000},
	Date-Modified = {2016-05-31 00:40:37 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {3},
	Title = {{Image reconstruction at Cambridge University}},
	Volume = {7013},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX2FuYWx5c2lzL0Jhcm9uXzIwMDgucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYA5CYXJvbl8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxi0UmFhgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSa+2AAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBCYXJvbl8yMDA4LnBkZgAADgAeAA4AQgBhAHIAbwBuAF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvQmFyb25fMjAwOC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Monnier_2014,
	Author = {{Monnier}, J.~D. and {Berger}, J.-P. and {Le Bouquin}, J.-B. and {Tuthill}, P.~G. and {Wittkowski}, M. and {Grellmann}, R. and {M{\"u}ller}, A. and {Renganswany}, S. and {Hummel}, C. and {Hofmann}, K.-H. and {Schertl}, D. and {Weigelt}, G. and {Young}, J. and {Buscher}, D. and {Sanchez-Bermudez}, J. and {Alberdi}, A. and {Schoedel}, R. and {K{\"o}hler}, R. and {Soulez}, F. and {Thi{\'e}baut}, {\'E}. and {Kluska}, J. and {Malbet}, F. and {Duvert}, G. and {Kraus}, S. and {Kloppenborg}, B.~K. and {Baron}, F. and {de Wit}, W.-J. and {Rivinius}, T. and {Merand}, A.},
	Date-Added = {2015-04-06 17:17:14 +0000},
	Date-Modified = {2015-04-06 17:19:00 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {1},
	Title = {"{The 2014 interferometric imaging beauty contest}"},
	Volume = {9146},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ltYWdlX2FuYWx5c2lzL01vbm5pZXJfMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxgEE1vbm5pZXJfMjAxNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDGrRSEUaAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbWFnZV9hbmFseXNpcwAQAAgAANYl7+cAAAARAAgAANFIb0oAAAABABQAMAxgADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfYW5hbHlzaXM6AE1vbm5pZXJfMjAxNC5wZGYAAA4AIgAQAE0AbwBuAG4AaQBlAHIAXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9Nb25uaWVyXzIwMTQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Rudin_1992,
	Author = {{Rudin}, L.~I. and {Osher}, S. and {Fatemi}, E.},
	Date-Added = {2015-04-06 16:09:22 +0000},
	Date-Modified = {2015-04-06 16:11:29 +0000},
	Journal = {{PhysicaD}},
	Pages = {259-268},
	Title = {"{Nonlinear total variation based boise removal algorithms}"},
	Volume = {60},
	Year = {1992},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX2FuYWx5c2lzL1J1ZGluXzE5OTIucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYA5SdWRpbl8xOTkyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxx0Ug12AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSGAIAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBSdWRpbl8xOTkyLnBkZgAADgAeAA4AUgB1AGQAaQBuAF8AMQA5ADkAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvUnVkaW5fMTk5Mi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Tikhonov_1977,
	Author = {{Tikhonov}, A.~N. and {Arsenin}, V.~Y.},
	Date-Added = {2015-04-06 15:38:54 +0000},
	Date-Modified = {2016-05-31 00:39:14 +0000},
	Journal = {{Mathematics for computation}},
	Pages = {1320-1322},
	Title = {{Solutions of Ill-Posed Problems}},
	Volume = {32},
	Year = {1977},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL1Rpa2hvbm92XzE5NzcucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFUaWtob25vdl8xOTc3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAyq0Ugu0AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSFkAAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBUaWtob25vdl8xOTc3LnBkZgAOACQAEQBUAGkAawBoAG8AbgBvAHYAXwAxADkANwA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9UaWtob25vdl8xOTc3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Narayan_1986,
	Author = {{Narayan}, R. and {Nityananda}, R.},
	Date-Added = {2015-04-06 15:24:34 +0000},
	Date-Modified = {2015-04-06 15:25:02 +0000},
	Journal = {{\araa}},
	Pages = {127-170},
	Title = {"{Maximum entropy image restoration in astronomy}"},
	Volume = {24},
	Year = {1986},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ltYWdlX2FuYWx5c2lzL05hcmF5YW5fMTk4Ni5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxgEE5hcmF5YW5fMTk4Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDG/RSCtuAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbWFnZV9hbmFseXNpcwAQAAgAANYl7+cAAAARAAgAANFIVZ4AAAABABQAMAxgADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfYW5hbHlzaXM6AE5hcmF5YW5fMTk4Ni5wZGYAAA4AIgAQAE4AYQByAGEAeQBhAG4AXwAxADkAOAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9OYXJheWFuXzE5ODYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Skilling_1984,
	Author = {{Skilling}, J. and {Bryan}, R.~K.},
	Date-Added = {2015-04-06 15:09:35 +0000},
	Date-Modified = {2016-05-31 00:38:52 +0000},
	Journal = {{\mnras}},
	Pages = {111},
	Title = {{Maximum Entropy Image Reconstruction - General Algorithm}},
	Volume = {211},
	Year = {1984},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL1NraWxsaW5nXzE5ODQucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFTa2lsbGluZ18xOTg0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAx/0Ugn9AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSFIkAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBTa2lsbGluZ18xOTg0LnBkZgAOACQAEQBTAGsAaQBsAGwAaQBuAGcAXwAxADkAOAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9Ta2lsbGluZ18xOTg0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Burch_1983,
	Author = {{Burch}, S.~F. and {Gull}, S.~F. and {Skilling}, J.},
	Date-Added = {2015-04-06 15:07:53 +0000},
	Date-Modified = {2016-05-31 00:38:35 +0000},
	Journal = {Computer Vision Graphics and Image Processing},
	Pages = {113-128},
	Title = {{Image Restoration by a Powerful Maximum Entropy Method}},
	Volume = {23},
	Year = {1983},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUltYWdlX2FuYWx5c2lzL0J1cmNoXzE5ODMucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYA5CdXJjaF8xOTgzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxl0UgmsgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRSFDiAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBCdXJjaF8xOTgzLnBkZgAADgAeAA4AQgB1AHIAYwBoAF8AMQA5ADgAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvQnVyY2hfMTk4My5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@book{Thiebaut_2013,
	Author = {{Thi{\'e}baut}, {\'E}.},
	Date-Added = {2015-04-05 21:57:10 +0000},
	Date-Modified = {2016-05-31 00:35:36 +0000},
	Publisher = {{EAS Publications Series; eds: {Mary}, D. and {Theys}, C. and {Aime}, C.}},
	Title = {{Principles of Image Reconstruction in Interferometry}},
	Volume = {59},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEltYWdlX2FuYWx5c2lzL1RoaWViYXV0XzIwMTMucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBFUaGllYmF1dF8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAyj0Uc17gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADRR2AeAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBUaGllYmF1dF8yMDEzLnBkZgAOACQAEQBUAGgAaQBlAGIAYQB1AHQAXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9UaGllYmF1dF8yMDEzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Frey_2009,
	Author = {{Frey}, S. and {Mosoni}, L.},
	Date-Added = {2015-04-05 20:28:43 +0000},
	Date-Modified = {2015-04-05 20:29:13 +0000},
	Journal = {{\nar}},
	Pages = {307-311},
	Title = {"{A short introduction to radio interferometric image reconstruction}"},
	Volume = {53},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8Qa1Jldmlld19PSS9BLXNob3J0LWludHJvZHVjdGlvbi10by1yYWRpby1pbnRlcmZlcm9tZXRyaWMtaW1hZ2UtcmVjb25zdHJ1Y3Rpb25fMjAwOV9OZXctQXN0cm9ub215LVJldmlld3MucGRm0hcLGBlXTlMuZGF0YU8RAroAAAAAAroAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAPIR9BLXNob3J0LWludHJvZHVjdGlvbiMzMDBGMjIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8i0URDaAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAJUmV2aWV3X09JAAAQAAgAANYl7+cAAAARAAgAANFEbZgAAAABABQAMA8hADAK4AAL/q8AC/6uAAZpHAACAFtNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAUmV2aWV3X09JOgBBLXNob3J0LWludHJvZHVjdGlvbiMzMDBGMjIucGRmAAAOAMQAYQBBAC0AcwBoAG8AcgB0AC0AaQBuAHQAcgBvAGQAdQBjAHQAaQBvAG4ALQB0AG8ALQByAGEAZABpAG8ALQBpAG4AdABlAHIAZgBlAHIAbwBtAGUAdAByAGkAYwAtAGkAbQBhAGcAZQAtAHIAZQBjAG8AbgBzAHQAcgB1AGMAdABpAG8AbgBfADIAMAAwADkAXwBOAGUAdwAtAEEAcwB0AHIAbwBuAG8AbQB5AC0AUgBlAHYAaQBlAHcAcwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAi1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvUmV2aWV3X09JL0Etc2hvcnQtaW50cm9kdWN0aW9uLXRvLXJhZGlvLWludGVyZmVyb21ldHJpYy1pbWFnZS1yZWNvbnN0cnVjdGlvbl8yMDA5X05ldy1Bc3Ryb25vbXktUmV2aWV3cy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4A/AEBAQkDxwPJA84D2QPiA/AD9AP7BAQECQQWBBkEKwQuBDMAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAENQ==}}

@article{Schwarz_1978,
	Author = {{Schwarz}, U.~J.},
	Date-Added = {2015-04-05 17:26:20 +0000},
	Date-Modified = {2015-04-05 17:26:51 +0000},
	Journal = {{\aap}},
	Pages = {345},
	Title = {"{Mathematical-statistical Description of the Iterative Beam Removing Technique (Method CLEAN)}"},
	Volume = {65},
	Year = {1978},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ltYWdlX2FuYWx5c2lzL1NjaHdhcnpfMTk3OC5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxgEFNjaHdhcnpfMTk3OC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDHXRRvYwAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbWFnZV9hbmFseXNpcwAQAAgAANYl7+cAAAARAAgAANFHIGAAAAABABQAMAxgADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfYW5hbHlzaXM6AFNjaHdhcnpfMTk3OC5wZGYAAA4AIgAQAFMAYwBoAHcAYQByAHoAXwAxADkANwA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9TY2h3YXJ6XzE5NzgucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Hogbom_1974,
	Author = {{H{\"o}gbom}, J.~A.},
	Date-Added = {2015-04-05 17:20:53 +0000},
	Date-Modified = {2015-04-05 17:21:51 +0000},
	Journal = {{\aaps}},
	Pages = {417},
	Title = {"{Aperture Synthesis with a Non-Regular Distribution of Interferometer Baselines}"},
	Volume = {15},
	Year = {1974},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkltYWdlX2FuYWx5c2lzL0hvZ2JvbV8xOTc0LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDGAPSG9nYm9tXzE5NzQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMZ9FG9JIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkltYWdlX2FuYWx5c2lzABAACAAA1iXv5wAAABEACAAA0UcewgAAAAEAFAAwDGAAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbWFnZV9hbmFseXNpczoASG9nYm9tXzE5NzQucGRmAA4AIAAPAEgAbwBnAGIAbwBtAF8AMQA5ADcANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvSG9nYm9tXzE5NzQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Sanchez-Bermudez_2014a,
	Author = {{Sanchez-Bermudez}, J. and {Sch{\"o}del}, R. and {Alberdi}, A. and {Muzi{\'c}}, K. and {Hummel}, C.~A. and {Pott}, J.-U.},
	Date-Added = {2015-03-30 07:23:29 +0000},
	Date-Modified = {2015-03-30 07:24:59 +0000},
	Journal = {{\aap}},
	Pages = {A21},
	Title = {"{Properties of bow-shock sources at the Galactic center}"},
	Volume = {567},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUdDL1NhbmNoZXotQmVybXVkZXpfMjAxNGEucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBpTYW5jaGV6LUJlcm11ZGV6XzIwMTRhLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAwy0T6AWgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRPqqKAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBTYW5jaGV6LUJlcm11ZGV6XzIwMTRhLnBkZgAADgA2ABoAUwBhAG4AYwBoAGUAegAtAEIAZQByAG0AdQBkAGUAegBfADIAMAAxADQAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvU2FuY2hlei1CZXJtdWRlel8yMDE0YS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@book{Eckart_2005,
	Author = {{Eckart}, A. and {Schoedel}, R. and {Straubmeier}, C.},
	Date-Added = {2015-03-17 03:22:58 +0000},
	Date-Modified = {2015-03-17 03:26:11 +0000},
	Pages = {221},
	Publisher = {{Imperial College Press}},
	Title = {"{The black hole at the center of the Mikly Way}"},
	Year = {2005}}

@article{Lee_1996,
	Author = {{Lee}, H.~M.},
	Date-Added = {2015-03-17 00:44:31 +0000},
	Date-Modified = {2015-03-17 00:45:11 +0000},
	Journal = {{Unsolved Problems of the Milky Way; eds: {Blitz}, L. and {Teuben}, P.~J.}},
	Pages = {215},
	Title = {"{Dynamical Evolution of Galactic Center Star Cluster and Importance of Stellar Collisions}"},
	Volume = {169},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QD0dDL0xlZV8xOTk2LnBkZtIXCxgZV05TLmRhdGFPEQGSAAAAAAGSAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6AMTGVlXzE5OTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL8tEs/zIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0S0pYgAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAQU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoATGVlXzE5OTYucGRmAAAOABoADABMAGUAZQBfADEAOQA5ADYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAC9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0xlZV8xOTk2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCgAKUArQJDAkUCSgJVAl4CbAJwAncCgAKFApIClQKnAqoCrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAKx}}

@article{Alexander_2003,
	Author = {{Alexander}, T. and {Morris}, M.},
	Date-Added = {2015-03-17 00:10:49 +0000},
	Date-Modified = {2015-03-17 00:11:20 +0000},
	Journal = {{\apjl}},
	Pages = {L25-L28},
	Title = {"{Squeezars: Tidally Powered Stars Orbiting a Massive Black Hole}"},
	Volume = {590},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL0FsZXhhbmRlcl8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASQWxleGFuZGVyXzIwMDMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALodEs90oAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0S0hegAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAQWxleGFuZGVyXzIwMDMucGRmAAAOACYAEgBBAGwAZQB4AGEAbgBkAGUAcgBfADIAMAAwADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0FsZXhhbmRlcl8yMDAzLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Portegies_2003,
	Author = {{Portegies Zwart}, S.~F. and {McMillan}, S.~L.~W. and {Gerhard}, O.},
	Date-Added = {2015-03-17 00:06:25 +0000},
	Date-Modified = {2015-03-17 00:07:37 +0000},
	Journal = {{\apj}},
	Pages = {352-357},
	Title = {"{The Origin of IRS 16: Dynamically Driven In-Spiral of a Dense Star Cluster to the Galactic Center?}"},
	Volume = {593},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL1BvcnRlZ2llc18yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASUG9ydGVnaWVzXzIwMDMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMBNEs6rIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0S0U4gAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAUG9ydGVnaWVzXzIwMDMucGRmAAAOACYAEgBQAG8AcgB0AGUAZwBpAGUAcwBfADIAMAAwADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL1BvcnRlZ2llc18yMDAzLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Kim_2003,
	Author = {{Kim}, S.~S. and {Morris}, M.},
	Date-Added = {2015-03-16 23:14:41 +0000},
	Date-Modified = {2015-03-16 23:15:14 +0000},
	Journal = {{\apj}},
	Pages = {312-322},
	Title = {"{Dynamical Friction on Star Clusters near the Galactic Center}"},
	Volume = {597},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QD0dDL0tpbV8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQGSAAAAAAGSAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6AMS2ltXzIwMDMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL8dEs6hoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0S0USgAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAQU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAS2ltXzIwMDMucGRmAAAOABoADABLAGkAbQBfADIAMAAwADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAC9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0tpbV8yMDAzLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCgAKUArQJDAkUCSgJVAl4CbAJwAncCgAKFApIClQKnAqoCrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAKx}}

@article{Christopher_2003,
	Author = {{Christopher}, M.~H. and {Scoville}, N.~Z.},
	Date-Added = {2015-03-16 17:13:25 +0000},
	Date-Modified = {2015-03-16 17:14:09 +0000},
	Journal = {{Active Galactic Nuclei: From Central Engine to Host Galaxy; eds: {Collin}, S. and {Combes}, F. and {Shlosman}, I.}},
	Pages = {389},
	Title = {"{OVRO High Resoliution Imaging of Dense Molecular Clouds in the Central Three Parsecs of the Galaxy}"},
	Volume = {290},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QF0dDL0NocmlzdG9waGVyXzIwMDMucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBRDaHJpc3RvcGhlcl8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAup0SyVdgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRLL+mAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBJTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBDaHJpc3RvcGhlcl8yMDAzLnBkZgAADgAqABQAQwBoAHIAaQBzAHQAbwBwAGgAZQByAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAN1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvQ2hyaXN0b3BoZXJfMjAwMy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqACtALUCawJtAnICfQKGApQCmAKfAqgCrQK6Ar0CzwLSAtcAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC2Q==}}

@article{Najarro_1994,
	Author = {{Najarro}, F. and {Hillier}, D.~J. and {Kudritzki}, R.~P. and {Krabbe}, A. and {Genzel}, R. and {Lutz}, D. and {Drapatz}, S. and {Geballe}, T.~R.},
	Date-Added = {2015-03-16 17:10:55 +0000},
	Date-Modified = {2015-03-16 17:11:20 +0000},
	Journal = {{\aap}},
	Pages = {573-584},
	Title = {"{The nature of the brightest galactic center HeI emission line star}"},
	Volume = {285},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL05hamFycm9fMTk5NC5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEE5hamFycm9fMTk5NC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC//RLJTgAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEsvxAAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AE5hamFycm9fMTk5NC5wZGYAAA4AIgAQAE4AYQBqAGEAcgByAG8AXwAxADkAOQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9OYWphcnJvXzE5OTQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Ghez_2005,
	Author = {{Ghez}, A.~M. and {Salim}, S. and {Hornstein}, S.~D. and {Tanner}, A. and {Lu}, J.~R. and {Morris}, M. and {Becklin}, E.~E. and {Duch{\^e}ne}, G.},
	Date-Added = {2015-03-16 17:06:00 +0000},
	Date-Modified = {2015-03-16 17:06:29 +0000},
	Journal = {{\apj}},
	Pages = {744-757},
	Title = {"{Stellar Orbits around the Galactic Center Black Hole}"},
	Volume = {620},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEEdDL0doZXpfMjAwNS5wZGbSFwsYGVdOUy5kYXRhTxEBlAAAAAABlAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugDUdoZXpfMjAwNS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC+fRLJM6AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEsvWoAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEJNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AEdoZXpfMjAwNS5wZGYADgAcAA0ARwBoAGUAegBfADIAMAAwADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0doZXpfMjAwNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgChAKYArgJGAkgCTQJYAmECbwJzAnoCgwKIApUCmAKqAq0CsgAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAK0}}

@article{Alexander_2005,
	Author = {{Alexander}, T.},
	Date-Added = {2015-03-16 16:44:26 +0000},
	Date-Modified = {2015-03-16 16:44:56 +0000},
	Journal = {{astro-ph/0508106}},
	Pages = {65-142},
	Title = {"{Stellar processes near the massive black hole in the Galactic center [review article]}"},
	Volume = {419},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL0FsZXhhbmRlcl8yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASQWxleGFuZGVyXzIwMDUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALotEsiWAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SyzkAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAQWxleGFuZGVyXzIwMDUucGRmAAAOACYAEgBBAGwAZQB4AGEAbgBkAGUAcgBfADIAMAAwADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0FsZXhhbmRlcl8yMDA1LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Doeleman_2001,
	Author = {{Doeleman}, S.~S. and {Shen}, Z.-Q. and {Rogers}, A.~E.~E. and {Bower}, G.~C. and {Wright}, M.~C.~H. and {Zhao}, J.~H. and {Backer}, D.~C. and {Crowley}, J.~W. and {Freund}, R.~W. and {Ho}, P.~T.~P. and {Lo}, K.~Y. and {Woody}, D.~P.},
	Date-Added = {2015-03-16 14:01:12 +0000},
	Date-Modified = {2015-03-16 14:01:39 +0000},
	Journal = {{\aj}},
	Pages = {2610-2617},
	Title = {"{Structure of Sagittarius A* at 86 GHZ using VLBI Closure Quantities}"},
	Volume = {121},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL0RvZWxlbWFuXzIwMDEucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFEb2VsZW1hbl8yMDAxLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAvK0SxoaAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRLJKYAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBEb2VsZW1hbl8yMDAxLnBkZgAOACQAEQBEAG8AZQBsAGUAbQBhAG4AXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9Eb2VsZW1hbl8yMDAxLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Rogers_1994,
	Author = {{Rogers}, A.~E.~E. and {Doeleman}, S. and {Wright}, M.~C.~H. and {Bower}, G.~C. and {Backer}, D.~C. and {Padin}, S. and {Philips}, J.~A. and {Emerson}, D.~T. and {Greenhill}, L. and {Moran}, J.~M. and {Kellermann}, K.~I.},
	Date-Added = {2015-03-16 13:59:04 +0000},
	Date-Modified = {2015-03-16 13:59:31 +0000},
	Journal = {{\apjl}},
	Pages = {L59-L62},
	Title = {"{Small-scale structure and position of Sagittarius A(*) from VLBI at 3 millimeter wavelength}"},
	Volume = {434},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL1JvZ2Vyc18xOTk0LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APUm9nZXJzXzE5OTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMMNEsZ+gAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SySGAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAUm9nZXJzXzE5OTQucGRmAA4AIAAPAFIAbwBnAGUAcgBzAF8AMQA5ADkANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvUm9nZXJzXzE5OTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Schoedel_2003,
	Author = {{Sch{\"o}del}, R. and {Ott}, T. and {Genzel}, R. and {Eckart}, A. and {Mouawad}, N. and {Alexander}, T.},
	Date-Added = {2015-03-16 13:57:31 +0000},
	Date-Modified = {2015-03-16 13:58:01 +0000},
	Journal = {{\apj}},
	Pages = {1015-1034},
	Title = {"{Stellar Dynamics in the Central Arcsecond of Our Galaxy}"},
	Volume = {596},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL1NjaG9lZGVsXzIwMDMucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFTY2hvZWRlbF8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAw00SxnjgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRLJG+AAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBTY2hvZWRlbF8yMDAzLnBkZgAOACQAEQBTAGMAaABvAGUAZABlAGwAXwAyADAAMAAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9TY2hvZWRlbF8yMDAzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Schoedel_2002,
	Author = {{Sch{\"o}del}, R. and {Ott}, T. and {Genzel}, R. and {Hofmann}, R. and {Lehnert}, M. and {Eckart}, A. and {Mouawad}, N. and {Alexander}, T. and {Reid}, M.~J. and {Lenzen}, R. and {Hartung}, M. and {Lacombe}, F. and {Rouan}, D. and {Gendron}, E. and {Rousset}, G. and {Lagrange}, A.-M. and {Brandner}, W. and {Ageorges}, N. and {Lidman}, C. and {Moorwood}, A.~F.~M. and {Spyromilio}, J. and {Hubin}, N. and {Menten}, K.~M.},
	Date-Added = {2015-03-16 13:56:03 +0000},
	Date-Modified = {2015-03-16 13:56:36 +0000},
	Journal = {{\nat}},
	Pages = {694-696},
	Title = {"{A star in a 15.2-year orbit around the supermassive black hole at the centre of the Milky Way}"},
	Volume = {419},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL1NjaG9lZGVsXzIwMDIucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFTY2hvZWRlbF8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAwz0SxnMgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRLJFiAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBTY2hvZWRlbF8yMDAyLnBkZgAOACQAEQBTAGMAaABvAGUAZABlAGwAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9TY2hvZWRlbF8yMDAyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Ghez_1998,
	Author = {{Ghez}, A.~M. and {Klein}, B.~L. and {Morris}, M. and {Becklin}, E.~E.},
	Date-Added = {2015-03-16 13:54:21 +0000},
	Date-Modified = {2015-03-16 13:54:52 +0000},
	Journal = {{\apj}},
	Pages = {678-686},
	Title = {"{High Proper-Motion Stars in the Vicinity of Sagittarius A*: Evidence for a Supermassive Black Hole at the Center of Our Galaxy}"},
	Volume = {509},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEEdDL0doZXpfMTk5OC5wZGbSFwsYGVdOUy5kYXRhTxEBlAAAAAABlAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugDUdoZXpfMTk5OC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC+bRLGbOAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEskP4AAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEJNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AEdoZXpfMTk5OC5wZGYADgAcAA0ARwBoAGUAegBfADEAOQA5ADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0doZXpfMTk5OC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgChAKYArgJGAkgCTQJYAmECbwJzAnoCgwKIApUCmAKqAq0CsgAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAK0}}

@article{Genzel_1996,
	Author = {{Genzel}, R. and {Thatte}, N. and {Krabbe}, A. and {Kroker}, H. and {Tacconi-Garman}, L.~E.},
	Date-Added = {2015-03-16 13:52:46 +0000},
	Date-Modified = {2015-03-16 13:53:12 +0000},
	Journal = {{\apj}},
	Pages = {153},
	Title = {"{The Dark Mass Concentration in the Central Parsec of the Milky Way}"},
	Volume = {472},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0dlbnplbF8xOTk2LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APR2VuemVsXzE5OTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL49EsZmQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SyQlAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAR2VuemVsXzE5OTYucGRmAA4AIAAPAEcAZQBuAHoAZQBsAF8AMQA5ADkANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvR2VuemVsXzE5OTYucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Hillen_2015,
	Author = {{Hillen}, M. and {de Vries}, B.~L. and {Menu}, J. and {Van Winckel}, H. and {Min}, M. and {Mulders}, G.~D.},
	Date-Added = {2015-03-16 13:34:55 +0000},
	Date-Modified = {2015-03-16 13:35:24 +0000},
	Journal = {{ArXiv e-prints: 1503.03984}},
	Title = {"{The evolved circumbinary disk of AC Her: a radiative transfer, interferometric and mineralogical study}"},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0hpbGxlbl8yMDE1LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PSGlsbGVuXzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM7dEsYjYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0SyMZgAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToASGlsbGVuXzIwMTUucGRmAA4AIAAPAEgAaQBsAGwAZQBuAF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvSGlsbGVuXzIwMTUucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Offner_2012,
	Author = {{Offner}, S.~S.~R. and {Robitaille}, T.~P. and {Hansen}, C.~E. and {McKee}, C.~F. and {Klein}, R.~I.},
	Date-Added = {2015-03-16 10:21:45 +0000},
	Date-Modified = {2015-03-16 10:22:13 +0000},
	Journal = {{\apj}},
	Pages = {98},
	Title = {"{Observing Simulated Protostars with Outflows: How Accurate Are Protostellar Properties Inferred from SEDs?}"},
	Volume = {753},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvT2ZmbmVyXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9PZmZuZXJfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4m0Sw0+AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADRLF8oAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AE9mZm5lcl8yMDEyLnBkZgAADgAgAA8ATwBmAGYAbgBlAHIAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL09mZm5lcl8yMDEyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Zhao_2009,
	Author = {{Zhao}, J.-H. and {Morris}, M.~R. and {Goss}, W.~M. and {An}, T.},
	Date-Added = {2015-03-07 23:19:16 +0000},
	Date-Modified = {2015-03-07 23:20:28 +0000},
	Journal = {{\apj}},
	Pages = {186-214},
	Title = {"{Dynamics of Ionized Gas at the Galactic Center: Very Large Array Observations of the Three-dimensional Velocity Field and Location of the Ionized Streams in Sagittarius A West}"},
	Volume = {699},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEEdDL1poYW9fMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBlAAAAAABlAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugDVpoYW9fMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDELRIQ22AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhN+YAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEJNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AFpoYW9fMjAwOS5wZGYADgAcAA0AWgBoAGEAbwBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL1poYW9fMjAwOS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgChAKYArgJGAkgCTQJYAmECbwJzAnoCgwKIApUCmAKqAq0CsgAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAK0}}

@article{Zhang_1997,
	Author = {{Zhang}, Q. and {Zheng}, X.},
	Date-Added = {2015-03-07 23:16:34 +0000},
	Date-Modified = {2015-03-07 23:17:35 +0000},
	Journal = {{\apj}},
	Pages = {719-723},
	Title = {"{The Role of Bow Shocks in Bipolar Molecular Outflows}"},
	Volume = {474},
	Year = {1997},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL1poYW5nXzE5OTcucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5aaGFuZ18xOTk3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxB0SENDAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRITc8AAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBaaGFuZ18xOTk3LnBkZgAADgAeAA4AWgBoAGEAbgBnAF8AMQA5ADkANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvWmhhbmdfMTk5Ny5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Yelda_2014,
	Author = {{Yelda}, S. and {Ghez}, A.~M. and {Lu}, J.~R. and {Do}, T. and {Meyer}, L. and {Morris}, M.~R. and {Matthews}, K.},
	Date-Added = {2015-03-07 22:39:41 +0000},
	Date-Modified = {2015-03-07 22:41:10 +0000},
	Journal = {{\apj}},
	Pages = {131},
	Title = {"{Properties of the Remnant Clockwise Disk of Young Stars in the Galactic Center}},
	Volume = {783},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL1llbGRhXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5ZZWxkYV8yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxA0SEEWgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRIS6KAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBZZWxkYV8yMDE0LnBkZgAADgAeAA4AWQBlAGwAZABhAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvWWVsZGFfMjAxNC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Wilkin_1996,
	Author = {{Wilkin}, F.~P.},
	Date-Added = {2015-03-07 22:34:45 +0000},
	Date-Modified = {2015-03-07 22:37:08 +0000},
	Journal = {{\apjl}},
	Pages = {L31},
	Title = {"{Exact Analytic Solutions for Stellar Wind Bow Shocks}"},
	Volume = {459},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL1dpbGtpbl8xOTk2LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APV2lsa2luXzE5OTYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMP9EhAxYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEtRgAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAV2lsa2luXzE5OTYucGRmAA4AIAAPAFcAaQBsAGsAaQBuAF8AMQA5ADkANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvV2lsa2luXzE5OTYucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Vollmer_2000,
	Author = {{Vollmer}, B. and {Duschl}, W.~J.},
	Date-Added = {2015-03-07 22:27:26 +0000},
	Date-Modified = {2015-03-07 22:28:28 +0000},
	Journal = {{\na}},
	Pages = {581-590},
	Title = {"{The Minispiral in the Galactic Center revisited}"},
	Volume = {4},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL1ZvbGxtZXJfMjAwMC5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEFZvbGxtZXJfMjAwMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDD7RIQGAAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhK7AAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AFZvbGxtZXJfMjAwMC5wZGYAAA4AIgAQAFYAbwBsAGwAbQBlAHIAXwAyADAAMAAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9Wb2xsbWVyXzIwMDAucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Viehmann_2006,
	Author = {{Viehmann}, T. and {Eckart}, A. and {Sch{\"o}del}, R. and {Pott}, J.-U. and {Moultaka}, J.},
	Date-Added = {2015-03-07 22:22:01 +0000},
	Date-Modified = {2015-03-07 22:25:21 +0000},
	Journal = {{\apj}},
	Pages = {861-867},
	Title = {"{Dusty Sources at the Galactic Center the N- and Q-Band Views with VISIR}"},
	Volume = {642},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL1ZpZWhtYW5uXzIwMDYucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFWaWVobWFubl8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAw90SEAPAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRISpsAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBWaWVobWFubl8yMDA2LnBkZgAOACQAEQBWAGkAZQBoAG0AYQBuAG4AXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9WaWVobWFubl8yMDA2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{van_Buren_1988,
	Author = {{van Buren}, D. and {McCray}, R.},
	Date-Added = {2015-03-07 22:19:08 +0000},
	Date-Modified = {2015-03-07 22:20:29 +0000},
	Journal = {{\apjl}},
	Pages = {L93-L96},
	Title = {"{Bow shocks and bubbles are seen around hot stars by IRAS}"},
	Volume = {329},
	Year = {1988},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL3ZhbiBCdXJlbl8xOTg4LnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASdmFuIEJ1cmVuXzE5ODgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMO9Eg/3wAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEprAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAdmFuIEJ1cmVuXzE5ODgucGRmAAAOACYAEgB2AGEAbgAgAEIAdQByAGUAbgBfADEAOQA4ADgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL3ZhbiBCdXJlbl8xOTg4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Tuthill_2006b,
	Author = {{Tuthill}, P. and {Monnier}, J. and {Tanner}, A. and {Figer}, D. and {Ghez}, A. and {Danchi}, W.},
	Date-Added = {2015-03-07 22:15:29 +0000},
	Date-Modified = {2015-03-07 22:16:37 +0000},
	Journal = {{Science}},
	Pages = {935},
	Title = {"{Pinwheels in the Quintuplet Cluster}"},
	Volume = {313},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL1R1dGhpbGxfMjAwNmIucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFUdXRoaWxsXzIwMDZiLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAw60SD+vAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRISjsAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBUdXRoaWxsXzIwMDZiLnBkZgAOACQAEQBUAHUAdABoAGkAbABsAF8AMgAwADAANgBiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9UdXRoaWxsXzIwMDZiLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Tanner_2005,
	Author = {{Tanner}, A. and {Ghez}, A.~M. and {Morris}, M.~R. and {Christou}, J.~C.},
	Date-Added = {2015-03-07 22:11:13 +0000},
	Date-Modified = {2015-03-07 22:12:11 +0000},
	Journal = {{\apj}},
	Pages = {742-750},
	Title = {"{Stellar Bow Shocks in the Northern Arm of the Galactic Center: More Members and Kinematics of the Massive Star Population}"},
	Volume = {624},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL1Rhbm5lcl8yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APVGFubmVyXzIwMDUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMOdEg/b4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEn7gAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAVGFubmVyXzIwMDUucGRmAA4AIAAPAFQAYQBuAG4AZQByAF8AMgAwADAANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvVGFubmVyXzIwMDUucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Tanner_2002,
	Author = {{Tanner}, A. and {Ghez}, A.~M. and {Morris}, M. and {Becklin}, E.~E. and {Cotera}, A. and {Ressler}, M. and {Werner}, M. and {Wizinowich}, P.},
	Date-Added = {2015-03-07 22:08:38 +0000},
	Date-Modified = {2015-03-07 22:09:42 +0000},
	Journal = {{\apj}},
	Pages = {860-870},
	Title = {"{Spatially Resolved Observations of the Galactic Center Source IRS 21}"},
	Volume = {575},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL1Rhbm5lcl8yMDAyLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APVGFubmVyXzIwMDIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMONEg/RoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEnSgAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAVGFubmVyXzIwMDIucGRmAA4AIAAPAFQAYQBuAG4AZQByAF8AMgAwADAAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvVGFubmVyXzIwMDIucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Schoedel_2013b,
	Author = {{Sch{\"o}del}, R. and {Yelda}, S. and {Ghez}, A. and {Girard}, J.~H. and {Labadie}, L. and {Rebolo}, R. and {P{\'e}rez-Garrido}, A. and {Morris}, M.~R.},
	Date-Added = {2015-03-07 22:05:15 +0000},
	Date-Modified = {2015-03-07 22:06:43 +0000},
	Journal = {{\mnras}},
	Pages = {1367-1375},
	Title = {"{Holographic imaging of crowded fields: high angular resolution imaging with excellent quality at very low cost}"},
	Volume = {429},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL1NjaG9lZGVsXzIwMTNiLnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASU2Nob2VkZWxfMjAxM2IucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMN9Eg/FoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEmigAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAU2Nob2VkZWxfMjAxM2IucGRmAAAOACYAEgBTAGMAaABvAGUAZABlAGwAXwAyADAAMQAzAGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL1NjaG9lZGVsXzIwMTNiLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Schoedel_2010,
	Author = {{Sch{\"o}del}, R. and {Najarro}, F. and {Muzic}, K. and {Eckart}, A.},
	Date-Added = {2015-03-07 22:00:09 +0000},
	Date-Modified = {2015-03-07 22:01:07 +0000},
	Journal = {{\aap}},
	Pages = {A18},
	Title = {"{Peering through the veil: near-infrared photometry and extinction for the Galactic nuclear star cluster. Accurate near infrared H, Ks, and L' photometry and the near-infrared extinction-law toward the central parsec of the Galaxy}"},
	Volume = {511},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL1NjaG9lZGVsXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFTY2hvZWRlbF8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAw20SD7IgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRISVSAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBTY2hvZWRlbF8yMDEwLnBkZgAOACQAEQBTAGMAaABvAGUAZABlAGwAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9TY2hvZWRlbF8yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Schoedel_2009,
	Author = {{Sch{\"o}del}, R. and {Merritt}, D. and {Eckart}, A.},
	Date-Added = {2015-03-07 21:57:40 +0000},
	Date-Modified = {2015-03-07 21:58:40 +0000},
	Journal = {{\aap}},
	Pages = {91-111},
	Title = {"{The nuclear star cluster of the Milky Way: proper motions and mass}"},
	Volume = {502},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL1NjaG9lZGVsXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFTY2hvZWRlbF8yMDA5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAw10SD6igAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRISS6AAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBTY2hvZWRlbF8yMDA5LnBkZgAOACQAEQBTAGMAaABvAGUAZABlAGwAXwAyADAAMAA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9TY2hvZWRlbF8yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Rieke_1973,
	Author = {{Rieke}, G.~H. and {Low}, F.~J.},
	Date-Added = {2015-03-07 21:54:04 +0000},
	Date-Modified = {2015-03-07 21:55:01 +0000},
	Journal = {{\apj}},
	Pages = {415-425},
	Title = {"{Infrared maps of the galactic nucleus.}"},
	Volume = {184},
	Year = {1973},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL1JpZWtlXzE5NzMucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5SaWVrZV8xOTczLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAwv0SD5sAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRISPgAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBSaWVrZV8xOTczLnBkZgAADgAeAA4AUgBpAGUAawBlAF8AMQA5ADcAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvUmlla2VfMTk3My5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Rauch_2013,
	Author = {{Rauch}, C. and {Mu{\v z}i{\'c}}, K. and {Eckart}, A. and {Buchholz}, R.~M. and {Garc{\'{\i}}a-Mar{\'{\i}}n}, M. and {Sabha}, N. and {Straubmeier}, C. and {Valencia-S.}, M. and {Yazici}, S.},
	Date-Added = {2015-03-07 21:51:19 +0000},
	Date-Modified = {2015-03-07 21:52:10 +0000},
	Journal = {{\aap}},
	Pages = {A35},
	Title = {"{A peek behind the dusty curtain: K$_{S}$-band polarization photometry and bow shock models of the Galactic center source IRS 8}"},
	Volume = {551},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL1JhdWNoXzIwMTMucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5SYXVjaF8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAwG0SD43gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRISMOAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBSYXVjaF8yMDEzLnBkZgAADgAeAA4AUgBhAHUAYwBoAF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvUmF1Y2hfMjAxMy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Prinja_1990,
	Author = {{Prinja}, R.~K. and {Barlow}, M.~J. and {Howarth}, I.~D.},
	Date-Added = {2015-03-07 21:47:42 +0000},
	Date-Modified = {2015-03-07 21:48:50 +0000},
	Journal = {{\apj}},
	Pages = {607-620},
	Title = {"{Terminal velocities for a large sample of O stars, B supergiants, and Wolf-Rayet stars}"},
	Volume = {361},
	Year = {1990},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL1ByaW5qYV8xOTkwLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APUHJpbmphXzE5OTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMBdEg+CgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEiWAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAUHJpbmphXzE5OTAucGRmAA4AIAAPAFAAcgBpAG4AagBhAF8AMQA5ADkAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvUHJpbmphXzE5OTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Paumard_2006,
	Author = {{Paumard}, T. and {Genzel}, R. and {Martins}, F. and {Nayakshin}, S. and {Beloborodov}, A.~M. and {Levin}, Y. and {Trippe}, S. and {Eisenhauer}, F. and {Ott}, T. and {Gillessen}, S. and {Abuter}, R. and {Cuadra}, J. and {Alexander}, T. and {Sternberg}, A.},
	Date-Added = {2015-03-07 21:44:28 +0000},
	Date-Modified = {2015-03-07 21:45:50 +0000},
	Journal = {{\apj}},
	Pages = {1011-1035},
	Title = {"{The Two Young Star Disks in the Central Parsec of the Galaxy: Properties, Dynamics, and Formation}"},
	Volume = {643},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL1BhdW1hcmRfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEFBhdW1hcmRfMjAwNi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDAPRIPdyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhIaIAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AFBhdW1hcmRfMjAwNi5wZGYAAA4AIgAQAFAAYQB1AG0AYQByAGQAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9QYXVtYXJkXzIwMDYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Paumard_2004,
	Author = {{Paumard}, T. and {Maillard}, J.-P. and {Morris}, M.},
	Date-Added = {2015-03-07 21:40:45 +0000},
	Date-Modified = {2015-03-27 19:12:32 +0000},
	Journal = {{\aap}},
	Pages = {81-96},
	Title = {"{Kinematic and structural analysis of the Minispiral in the Galactic Center from BEAR spectro-imagery}"},
	Volume = {426},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL1BhdW1hcmRfMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEFBhdW1hcmRfMjAwNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDALRIPaMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhILwAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AFBhdW1hcmRfMjAwNC5wZGYAAA4AIgAQAFAAYQB1AG0AYQByAGQAXwAyADAAMAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9QYXVtYXJkXzIwMDQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Ott_1999,
	Author = {{Ott}, T. and {Eckart}, A. and {Genzel}, R.},
	Date-Added = {2015-03-07 21:38:07 +0000},
	Date-Modified = {2015-03-07 21:38:49 +0000},
	Journal = {{\apj}},
	Pages = {248-264},
	Title = {"{Variable and Embedded Stars in the Galactic Center}"},
	Volume = {523},
	Year = {1999},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QD0dDL090dF8xOTk5LnBkZtIXCxgZV05TLmRhdGFPEQGSAAAAAAGSAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6AMT3R0XzE5OTkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAMANEg9fYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEgJgAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAQU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAT3R0XzE5OTkucGRmAAAOABoADABPAHQAdABfADEAOQA5ADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAC9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL090dF8xOTk5LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCgAKUArQJDAkUCSgJVAl4CbAJwAncCgAKFApIClQKnAqoCrwAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAKx}}

@article{Muzic_2010,
	Author = {{Mu{\v z}i{\'c}}, K. and {Eckart}, A. and {Sch{\"o}del}, R. and {Buchholz}, R. and {Zamaninasab}, M. and {Witzel}, G.},
	Date-Added = {2015-03-07 21:34:05 +0000},
	Date-Modified = {2015-03-07 21:35:44 +0000},
	Journal = {{\aap}},
	Pages = {A13},
	Title = {"{Comet-shaped sources at the Galactic center. Evidence of a wind from the central 0.2 pc}"},
	Volume = {521},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL011emljXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5NdXppY18yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAv+0SD0+AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRIR8oAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBNdXppY18yMDEwLnBkZgAADgAeAA4ATQB1AHoAaQBjAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvTXV6aWNfMjAxMC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Muzic_2007,
	Author = {{Mu{\v z}i{\'c}}, K. and {Eckart}, A. and {Sch{\"o}del}, R. and {Meyer}, L. and {Zensus}, A.},
	Date-Added = {2015-03-07 21:30:36 +0000},
	Date-Modified = {2015-03-07 21:31:47 +0000},
	Journal = {{\aap}},
	Pages = {993-1002},
	Title = {"{First proper motions of thin dust filaments at the Galactic center}"},
	Volume = {469},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL011emljXzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5NdXppY18yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAv90SD0MAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRIR5gAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBNdXppY18yMDA3LnBkZgAADgAeAA4ATQB1AHoAaQBjAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvTXV6aWNfMjAwNy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Mohamed_2012,
	Author = {{Mohamed}, S. and {Mackey}, J. and {Langer}, N.},
	Date-Added = {2015-03-07 21:27:44 +0000},
	Date-Modified = {2015-03-07 21:28:45 +0000},
	Journal = {{\aap}},
	Pages = {A1},
	Title = {"{3D simulations of Betelgeuse's bow shock}"},
	Volume = {541},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL01vaGFtZWRfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEE1vaGFtZWRfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC/zRIPN6AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhHaoAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AE1vaGFtZWRfMjAxMi5wZGYAAA4AIgAQAE0AbwBoAGEAbQBlAGQAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9Nb2hhbWVkXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Mathis_1990,
	Author = {{Mathis}, J.~S.},
	Date-Added = {2015-03-07 21:24:25 +0000},
	Date-Modified = {2015-03-07 21:25:23 +0000},
	Journal = {{\araa}},
	Pages = {37-70},
	Title = {"{Interstellar dust and extinction}"},
	Volume = {28},
	Year = {1990},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL01hdGhpc18xOTkwLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APTWF0aGlzXzE5OTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL99Eg8rAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEc4AAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoATWF0aGlzXzE5OTAucGRmAA4AIAAPAE0AYQB0AGgAaQBzAF8AMQA5ADkAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvTWF0aGlzXzE5OTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Lucy_1974,
	Author = {{Lucy}, L.~B.},
	Date-Added = {2015-03-07 21:20:51 +0000},
	Date-Modified = {2015-03-07 21:21:49 +0000},
	Journal = {{\aj}},
	Pages = {745},
	Title = {"{An iterative technique for the rectification of observed distributions}"},
	Volume = {79},
	Year = {1974},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEEdDL0x1Y3lfMTk3NC5wZGbSFwsYGVdOUy5kYXRhTxEBlAAAAAABlAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugDUx1Y3lfMTk3NC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC/bRIPHQAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhHAAAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEJNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AEx1Y3lfMTk3NC5wZGYADgAcAA0ATAB1AGMAeQBfADEAOQA3ADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0x1Y3lfMTk3NC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgChAKYArgJGAkgCTQJYAmECbwJzAnoCgwKIApUCmAKqAq0CsgAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAK0}}

@article{Lu_2009,
	Author = {{Lu}, J.~R. and {Ghez}, A.~M. and {Hornstein}, S.~D. and {Morris}, M.~R. and {Becklin}, E.~E. and {Matthews}, K.},
	Date-Added = {2015-03-07 21:18:02 +0000},
	Date-Modified = {2015-03-07 21:18:58 +0000},
	Journal = {{\apj}},
	Pages = {1463-1487},
	Title = {"{A Disk of Young Stars at the Galactic Center as Determined by Individual Stellar Orbits}"},
	Volume = {690},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV5HQy9MdV8yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQGMAAAAAAGMAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ALTHVfMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL9NEg8UQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEbdAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAQE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoATHVfMjAwOS5wZGYADgAYAAsATAB1AF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIALlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvTHVfMjAwOS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCdAKIAqgI6AjwCQQJMAlUCYwJnAm4CdwJ8AokCjAKeAqECpgAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAKo}}

@article{Lo_1983,
	Author = {{Lo}, K.~Y. and {Claussen}, M.~J.},
	Date-Added = {2015-03-07 21:10:10 +0000},
	Date-Modified = {2015-03-07 21:12:16 +0000},
	Journal = {{\nat}},
	Pages = {647-651},
	Title = {"{High-resolution observations of ionized gas in central 3 parsecs of the Galaxy - Possible evidence for infall}"},
	Volume = {306},
	Year = {1983}}

@article{Levin_2003,
	Author = {{Levin}, Y. and {Beloborodov}, A.~M.},
	Date-Added = {2015-03-07 21:06:02 +0000},
	Date-Modified = {2015-03-07 21:07:01 +0000},
	Journal = {{\apjl}},
	Pages = {L33-L36},
	Title = {"{Stellar Disk in the Galactic Center: A Remnant of a Dense Accretion Disk?}"},
	Volume = {590},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL0xldmluXzIwMDMucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5MZXZpbl8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAvz0SDuDAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRIRg8AAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBMZXZpbl8yMDAzLnBkZgAADgAeAA4ATABlAHYAaQBuAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvTGV2aW5fMjAwMy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Henyey_1941,
	Author = {{Henyey}, L.~G. and {Greenstein}, J.~L.},
	Date-Added = {2015-03-07 20:56:05 +0000},
	Date-Modified = {2015-03-07 20:58:00 +0000},
	Journal = {{\apj}},
	Pages = {70-83},
	Title = {"{Diffuse radiation in the Galaxy}"},
	Volume = {93},
	Year = {1941},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0hlbnlleV8xOTQxLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APSGVueWV5XzE5NDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL79Eg7B4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEWTgAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoASGVueWV5XzE5NDEucGRmAA4AIAAPAEgAZQBuAHkAZQB5AF8AMQA5ADQAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvSGVueWV5XzE5NDEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Glasse_2003,
	Author = {{Glasse}, A.~C.~H. and {Aitken}, D.~K. and {Roche}, P.~F.},
	Date-Added = {2015-03-07 20:51:33 +0000},
	Date-Modified = {2015-03-07 20:53:35 +0000},
	Journal = {{Astronomische Nachrichten Supplement}},
	Pages = {563-566},
	Title = {"{The magnetic field in the central parsec}"},
	Volume = {324},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0dsYXNzZV8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APR2xhc3NlXzIwMDMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL7tEg6wgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEVOAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAR2xhc3NlXzIwMDMucGRmAA4AIAAPAEcAbABhAHMAcwBlAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvR2xhc3NlXzIwMDMucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Girard_2010,
	Author = {{Girard}, J.~H.~V. and {Kasper}, M. and {Quanz}, S.~P. and {Kenworthy}, M.~A. and {Rengaswamy}, S. and {Sch{\"o}del}, R. and {Gallenne}, A. and {Gillessen}, S. and {Huerta}, N. and {Kervella}, P. and {Kornweibel}, N. and {Lenzen}, R. and {M{\'e}rand}, A. and {Montagnier}, G. and {O'Neal}, J. and {Zins}, G.},
	Date-Added = {2015-03-07 20:48:02 +0000},
	Date-Modified = {2015-03-07 20:49:43 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {2},
	Title = {"{Status and new operation modes of the versatile VLT/NaCo}"},
	Volume = {7736},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0dpcmFyZF8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APR2lyYXJkXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL69Eg6hAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEUQAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAR2lyYXJkXzIwMTAucGRmAA4AIAAPAEcAaQByAGEAcgBkAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvR2lyYXJkXzIwMTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Gillessen_2009,
	Author = {{Gillessen}, S. and {Eisenhauer}, F. and {Trippe}, S. and {Alexander}, T. and {Genzel}, R. and {Martins}, F. and {Ott}, T.},
	Date-Added = {2015-03-07 20:43:54 +0000},
	Date-Modified = {2015-03-07 20:44:59 +0000},
	Journal = {{\apj}},
	Pages = {1075-1109},
	Title = {"{Monitoring Stellar Orbits Around the Massive Black Hole in the Galactic Center}"},
	Volume = {692},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL0dpbGxlc3Nlbl8yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASR2lsbGVzc2VuXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL6NEg6ToAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SETagAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAR2lsbGVzc2VuXzIwMDkucGRmAAAOACYAEgBHAGkAbABsAGUAcwBzAGUAbgBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0dpbGxlc3Nlbl8yMDA5LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Genzel_2010,
	Author = {{Genzel}, R. and {Eisenhauer}, F. and {Gillessen}, S.},
	Date-Added = {2015-03-07 20:38:26 +0000},
	Date-Modified = {2015-03-07 20:40:38 +0000},
	Journal = {{Reviews of Modern Physics}},
	Pages = {3121-3195},
	Title = {"{The Galactic Center massive black hole and nuclear star cluster}"},
	Volume = {82},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0dlbnplbF8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APR2VuemVsXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL5NEg59gAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SESCAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAR2VuemVsXzIwMTAucGRmAA4AIAAPAEcAZQBuAHoAZQBsAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvR2VuemVsXzIwMTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Geballe_2006,
	Author = {{Geballe}, T.~R. and {Najarro}, F. and {Rigaut}, F. and {Roy}, J.-R.},
	Date-Added = {2015-03-07 20:31:17 +0000},
	Date-Modified = {2015-03-07 20:32:21 +0000},
	Journal = {{\apj}},
	Pages = {370-375},
	Title = {"{The K-Band Spectrum of the Hot Star in IRS 8: An Outsider in the Galactic Center?}"},
	Volume = {652},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL0dlYmFsbGVfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEEdlYmFsbGVfMjAwNi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC+LRIOYQAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhEEAAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AEdlYmFsbGVfMjAwNi5wZGYAAA4AIgAQAEcAZQBiAGEAbABsAGUAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9HZWJhbGxlXzIwMDYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Ekers_1983,
	Author = {{Ekers}, R.~D. and {van Gorkom}, J.~H. and {Schwarz}, U.~J. and {Goss}, W.~M.},
	Date-Added = {2015-03-07 20:23:21 +0000},
	Date-Modified = {2015-03-07 20:24:36 +0000},
	Journal = {{\aap}},
	Pages = {143-150},
	Title = {"{The radio structure of SGR A}"},
	Volume = {122},
	Year = {1983},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEUdDL0VrZXJzXzE5ODMucGRm0hcLGBlXTlMuZGF0YU8RAZoAAAAAAZoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoA5Fa2Vyc18xOTgzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAvb0SDkZgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRIQ6WAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBDTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBFa2Vyc18xOTgzLnBkZgAADgAeAA4ARQBrAGUAcgBzAF8AMQA5ADgAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvRWtlcnNfMTk4My5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AogCnAK8CTQJPAlQCXwJoAnYCegKBAooCjwKcAp8CsQK0ArkAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACuw==}}

@article{Draine_1984,
	Author = {{Draine}, B.~T. and {Lee}, H.~M.},
	Date-Added = {2015-03-07 20:19:11 +0000},
	Date-Modified = {2015-03-07 20:20:31 +0000},
	Journal = {{\apj}},
	Pages = {89-108},
	Title = {"{Optical properties of interstellar graphite and silicate grains}"},
	Volume = {285},
	Year = {1984},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0RyYWluZV8xOTg0LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APRHJhaW5lXzE5ODQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAL2NEg42gAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SENmAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoARHJhaW5lXzE5ODQucGRmAA4AIAAPAEQAcgBhAGkAbgBlAF8AMQA5ADgANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvRHJhaW5lXzE5ODQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Cuadra_2008,
	Author = {{Cuadra}, J. and {Armitage}, P.~J. and {Alexander}, R.~D.},
	Date-Added = {2015-03-07 20:14:11 +0000},
	Date-Modified = {2015-03-07 20:15:35 +0000},
	Journal = {{\mnras}},
	Pages = {L64-L68},
	Title = {"{Stellar dynamical evidence against a cold disc origin for stars in the Galactic Centre}"},
	Volume = {388},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0N1YWRyYV8yMDA4LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APQ3VhZHJhXzIwMDgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALrNEg4kwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEMfAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAQ3VhZHJhXzIwMDgucGRmAA4AIAAPAEMAdQBhAGQAcgBhAF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvQ3VhZHJhXzIwMDgucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Clenet_2004b,
	Author = {{Cl{\'e}net}, Y. and {Rouan}, D. and {Gratadour}, D. and {Lacombe}, F. and {Gendron}, E. and {Genzel}, R. and {Ott}, T. and {Sch{\"o}del}, R. and {L{\'e}na}, P.},
	Date-Added = {2015-03-07 20:10:25 +0000},
	Date-Modified = {2015-03-07 20:12:02 +0000},
	Journal = {{\aap}},
	Pages = {L21-L25},
	Title = {"{Detection of the Sgr A* activity at 3.8 and 4.8 {$\mu$}m with NACO}"},
	Volume = {424},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL0NsZW5ldF8yMDA0Yi5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEENsZW5ldF8yMDA0Yi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC6vRIOFMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhC3wAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AENsZW5ldF8yMDA0Yi5wZGYAAA4AIgAQAEMAbABlAG4AZQB0AF8AMgAwADAANABiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9DbGVuZXRfMjAwNGIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Clenet_2004a,
	Author = {{Cl{\'e}net}, Y. and {Rouan}, D. and {Gendron}, E. and {Lacombe}, F. and {Lagrange}, A.-M. and {Mouillet}, D. and {Magnard}, Y. and {Rousset}, G. and {Fusco}, T. and {Montri}, J. and {Genzel}, R. and {Sch{\"o}del}, R. and {Ott}, T. and {Eckart}, A. and {Marco}, O. and {Tacconi-Garman}, L.},
	Date-Added = {2015-03-07 20:06:12 +0000},
	Date-Modified = {2015-03-07 20:08:12 +0000},
	Journal = {{\aap}},
	Pages = {L15-L19},
	Title = {"{The infrared L'-band view of the Galactic Center with NAOS-CONICA at VLT}"},
	Volume = {417},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL0NsZW5ldF8yMDA0YS5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEENsZW5ldF8yMDA0YS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC6rRIOBuAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhCp4AAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AENsZW5ldF8yMDA0YS5wZGYAAA4AIgAQAEMAbABlAG4AZQB0AF8AMgAwADAANABhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9DbGVuZXRfMjAwNGEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Buchholz_2013,
	Author = {{Buchholz}, R.~M. and {Witzel}, G. and {Sch{\"o}del}, R. and {Eckart}, A.},
	Date-Added = {2015-03-07 20:01:36 +0000},
	Date-Modified = {2015-03-07 20:02:59 +0000},
	Journal = {{\aap}},
	Pages = {A82},
	Title = {"{Ks- and Lp-band polarimetry on stellar and bow-shock sources in the Galactic center}"},
	Volume = {557},
	Year = {2013}}

@article{Buchholz_2011,
	Author = {{Buchholz}, R.~M. and {Witzel}, G. and {Sch{\"o}del}, R. and {Eckart}, A. and {Bremer}, M. and {Mu{\v z}i{\'c}}, K.},
	Date-Added = {2015-03-07 19:55:08 +0000},
	Date-Modified = {2015-03-07 19:58:04 +0000},
	Journal = {{\aap}},
	Pages = {A117},
	Title = {"{Adaptive-optics assisted near-infrared polarization measurements of sources in the Galactic center}"},
	Volume = {534},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFEdDL0J1Y2hob2x6XzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAaQAAAAAAaQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALoBFCdWNoaG9sel8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAun0SDd1AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAACR0MAEAAIAADWJe/nAAAAEQAIAADRIQgEAAAAAQAUADALoAAwCuAAC/6vAAv+rgAGaRwAAgBGTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEdDOgBCdWNoaG9sel8yMDExLnBkZgAOACQAEQBCAHUAYwBoAGgAbwBsAHoAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA0VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9CdWNoaG9sel8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKUAqgCyAloCXAJhAmwCdQKDAocCjgKXApwCqQKsAr4CwQLGAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsg=}}

@article{Becklin_1975,
	Author = {{Becklin}, E.~E. and {Neugebauer}, G.},
	Date-Added = {2015-03-07 19:38:59 +0000},
	Date-Modified = {2015-03-07 19:40:41 +0000},
	Journal = {{\apjl}},
	Pages = {L71-L74},
	Title = {"{High-resolution maps of the galactic center at 2.2 and 10 microns}"},
	Volume = {200},
	Year = {1975},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE0dDL0JlY2tsaW5fMTk3NS5wZGbSFwsYGVdOUy5kYXRhTxEBogAAAAABogACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAugEEJlY2tsaW5fMTk3NS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwC6bRINn0AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAJHQwAQAAgAANYl7+cAAAARAAgAANEhBCQAAAABABQAMAugADAK4AAL/q8AC/6uAAZpHAACAEVNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAR0M6AEJlY2tsaW5fMTk3NS5wZGYAAA4AIgAQAEIAZQBjAGsAbABpAG4AXwAxADkANwA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAzVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9HQy9CZWNrbGluXzE5NzUucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKQAqQCxAlcCWQJeAmkCcgKAAoQCiwKUApkCpgKpArsCvgLDAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAsU=}}

@article{Barvainis_1987,
	Author = {{Barvainis}, R.},
	Date-Added = {2015-03-07 19:24:19 +0000},
	Date-Modified = {2015-03-07 19:26:09 +0000},
	Journal = {{\apj}},
	Pages = {537-544},
	Title = {"{Hot dust and the near-infrared bump in the continuum spectra of quasars and active galactic nuclei}"},
	Volume = {320},
	Year = {1987},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFUdDL0JhcnZhaW5pc18xOTg3LnBkZtIXCxgZV05TLmRhdGFPEQGqAAAAAAGqAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6ASQmFydmFpbmlzXzE5ODcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALpdEg1oAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SEAsAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIAR01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAQmFydmFpbmlzXzE5ODcucGRmAAAOACYAEgBCAGEAcgB2AGEAaQBuAGkAcwBfADEAOQA4ADcALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0dDL0JhcnZhaW5pc18xOTg3LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCmAKsAswJhAmMCaAJzAnwCigKOApUCngKjArACswLFAsgCzQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALP}}

@article{Bartko_2010,
	Author = {{Bartko}, H. and {Martins}, F. and {Trippe}, S. and {Fritz}, T.~K. and {Genzel}, R. and {Ott}, T. and {Eisenhauer}, F. and {Gillessen}, S. and {Paumard}, T. and {Alexander}, T. and {Dodds-Eden}, K. and {Gerhard}, O. and {Levin}, Y. and {Mascetti}, L. and {Nayakshin}, S. and {Perets}, H.~B. and {Perrin}, G. and {Pfuhl}, O. and {Reid}, M.~J. and {Rouan}, D. and {Zilka}, M. and {Sternberg}, A.},
	Date-Added = {2015-03-07 17:25:58 +0000},
	Date-Modified = {2015-03-07 17:28:17 +0000},
	Journal = {{\apj}},
	Pages = {834-840},
	Title = {"{An Extremely Top-Heavy Initial Mass Function in the Galactic Center Stellar Disks}"},
	Volume = {708},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0JhcnRrb18yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APQmFydGtvXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALpNEgutAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SDlAAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAQmFydGtvXzIwMTAucGRmAA4AIAAPAEIAYQByAHQAawBvAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvQmFydGtvXzIwMTAucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Bartko_2009,
	Author = {{Bartko}, H. and {Martins}, F. and {Fritz}, T.~K. and {Genzel}, R. and {Levin}, Y. and {Perets}, H.~B. and {Paumard}, T. and {Nayakshin}, S. and {Gerhard}, O. and {Alexander}, T. and {Dodds-Eden}, K. and {Eisenhauer}, F. and {Gillessen}, S. and {Mascetti}, L. and {Ott}, T. and {Perrin}, G. and {Pfuhl}, O. and {Reid}, M.~J. and {Rouan}, D. and {Sternberg}, A. and {Trippe}, S.},
	Date-Added = {2015-03-07 17:20:26 +0000},
	Date-Modified = {2015-03-07 17:22:04 +0000},
	Journal = {{\apj}},
	Pages = {1741-1763},
	Title = {"{Evidence for Warped Disks of Young Stars in the Galactic Center}"},
	Volume = {697},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QEkdDL0JhcnRrb18yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQGcAAAAAAGcAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwC6APQmFydGtvXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALo9EguNgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAAkdDABAACAAA1iXv5wAAABEACAAA0SDjCAAAAAEAFAAwC6AAMArgAAv+rwAL/q4ABmkcAAIARE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBHQzoAQmFydGtvXzIwMDkucGRmAA4AIAAPAEIAYQByAHQAawBvAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAMlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvR0MvQmFydGtvXzIwMDkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AowCoALACUAJSAlcCYgJrAnkCfQKEAo0CkgKfAqICtAK3ArwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACvg==}}

@article{Sivaramakrishnan_2014,
	Author = {{Sivaramakrishnan}, A. and {Cheetham}, A. and {Greenbaum}, A.~Z. and {Tuthill}, P.~G. and {Acton}, D.~S. and {Pope}, B. and {Martinache}, F. and {Thatte}, D. and {Nelan}, E.~P.},
	Date-Added = {2015-03-06 02:32:03 +0000},
	Date-Modified = {2015-03-06 02:32:43 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {3},
	Title = {"{Non-redundant masking ideas on JWST}"},
	Volume = {9143},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKEludGVyZmVyb21ldHJ5L1NpdmFyYW1ha3Jpc2huYW5fMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEB6AAAAAAB6AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOGVNpdmFyYW1ha3Jpc2huYW5fMjAxNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDRnRHpmMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEew7wAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFNpdmFyYW1ha3Jpc2huYW5fMjAxNC5wZGYADgA0ABkAUwBpAHYAYQByAGEAbQBhAGsAcgBpAHMAaABuAGEAbgBfADIAMAAxADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEhVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L1NpdmFyYW1ha3Jpc2huYW5fMjAxNC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgC5AL4AxgKyArQCuQLEAs0C2wLfAuYC7wL0AwEDBAMWAxkDHgAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMg}}

@article{Perrin_2012,
	Author = {{Perrin}, M.~D. and {Soummer}, R. and {Elliott}, E.~M. and {Lallo}, M.~D. and {Sivaramakrishnan}, A.},
	Date-Added = {2015-03-06 02:28:24 +0000},
	Date-Modified = {2015-03-06 02:30:42 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {3},
	Title = {"{Simulating point spread functions for the James Webb Space Telescope with WebbPSF}"},
	Volume = {8442},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L1BlcnJpbl8yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PUGVycmluXzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANENEelxAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0R7BQAAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAUGVycmluXzIwMTIucGRmAA4AIAAPAFAAZQByAHIAaQBuAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvUGVycmluXzIwMTIucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Pope_2013,
	Author = {{Pope}, B. and {Martinache}, F. and {Tuthill}, P.},
	Date-Added = {2015-03-06 01:53:33 +0000},
	Date-Modified = {2015-03-06 01:53:58 +0000},
	Journal = {{\apj}},
	Pages = {110},
	Title = {"{Dancing in the Dark: New Brown Dwarf Binaries from Kernel Phase Interferometry}"},
	Volume = {767},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHEludGVyZmVyb21ldHJ5L1BvcGVfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBuAAAAAABuAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzODVBvcGVfMjAxMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDRLRHo7gAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEeuRAAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFBvcGVfMjAxMy5wZGYADgAcAA0AUABvAHAAZQBfADIAMAAxADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADxVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L1BvcGVfMjAxMy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCtALIAugJ2AngCfQKIApECnwKjAqoCswK4AsUCyALaAt0C4gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALk}}

@article{Tuthill_2010b,
	Author = {{Tuthill}, P. and {Jovanovic}, N. and {Lacour}, S. and {Lehmann}, A. and {Ams}, M. and {Marshall}, G. and {Lawrence}, J. and {Withford}, M. and {Robertson}, G. and {Ireland}, M. and {Pope}, B. and {Stewart}, P.},
	Date-Added = {2015-03-06 01:29:14 +0000},
	Date-Modified = {2015-03-06 01:29:56 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {1},
	Title = {"{Photonic technologies for a pupil remapping interferometer}"},
	Volume = {7734},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L1R1dGhpbGxfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEFR1dGhpbGxfMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDRvRHokwAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEes2AAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFR1dGhpbGxfMjAxMC5wZGYAAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9UdXRoaWxsXzIwMTAucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Perrin_2007,
	Author = {{Perrin}, G. and {Lacour}, S. and {Woillez}, J. and {Thi{\'e}baut}, {\'E}.},
	Date-Added = {2015-03-06 01:26:59 +0000},
	Date-Modified = {2015-03-06 01:27:28 +0000},
	Journal = {{\mnras}},
	Pages = {747-751},
	Title = {"{High dynamic range imaging by pupil single-mode filtering and remapping}"},
	Volume = {373},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L1BlcnJpbl8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PUGVycmluXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAND9EeiKQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0R6y1AAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAUGVycmluXzIwMDcucGRmAA4AIAAPAFAAZQByAHIAaQBuAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvUGVycmluXzIwMDcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Lacour_2007,
	Author = {{Lacour}, S. and {Thi{\'e}baut}, E. and {Perrin}, G.},
	Date-Added = {2015-03-06 01:25:04 +0000},
	Date-Modified = {2015-03-06 01:25:33 +0000},
	Journal = {{\mnras}},
	Pages = {832-846},
	Title = {"{High dynamic range imaging with a single-mode pupil remapping system: a self-calibration algorithm for redundant interferometric arrays}"},
	Volume = {374},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0xhY291cl8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PTGFjb3VyXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM+9EeiDIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0R6yYgAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToATGFjb3VyXzIwMDcucGRmAA4AIAAPAEwAYQBjAG8AdQByAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvTGFjb3VyXzIwMDcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Frater_1986,
	Author = {{Frater}, R.~H. and {Robertson}, J.~G. and {O'Sullivan}, J.~D.},
	Date-Added = {2015-03-06 00:20:27 +0000},
	Date-Modified = {2015-03-06 00:21:07 +0000},
	Journal = {{International Topical Meeting on Image Detection and Quality}},
	Pages = {255-258},
	Title = {"{High resolution interferometric imaging using a large optical telescope.}"},
	Year = {1986}}

@article{Tuthill_2012,
	Author = {{Tuthill}, P.~G.},
	Date-Added = {2015-03-05 22:31:34 +0000},
	Date-Modified = {2015-03-05 22:31:59 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {2},
	Title = {"{The unlikely rise of masking interferometry: leading the way with 19th century technology}"},
	Volume = {8445},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L1R1dGhpbGxfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEFR1dGhpbGxfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDRzRHl+CAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEeibIAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFR1dGhpbGxfMjAxMi5wZGYAAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9UdXRoaWxsXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Martinache_2012,
	Author = {{Martinache}, F.},
	Date-Added = {2015-03-05 22:09:07 +0000},
	Date-Modified = {2015-03-05 22:09:40 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {4},
	Title = {"{Super resolution from diffraction limited images with kernel-phases}"},
	Volume = {8445},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE01hcnRpbmFjaGVfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQLRHlo8AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEehGwAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1hcnRpbmFjaGVfMjAxMi5wZGYADgAoABMATQBhAHIAdABpAG4AYQBjAGgAZQBfADIAMAAxADIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Martinache_2013,
	Author = {{Martinache}, F.},
	Date-Added = {2015-03-05 22:06:39 +0000},
	Date-Modified = {2015-03-06 02:01:09 +0000},
	Journal = {{Improving the Performances of Current Optical Interferometers Future Designs, eds: {Arnold}, L. and {Le Coroller}, H. and {Surdej}, J. }},
	Number = {235-244},
	Title = {"{Kernel-phase for interferometry with a rich aperture}"},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE01hcnRpbmFjaGVfMjAxMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQPRHlmyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEeg+IAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1hcnRpbmFjaGVfMjAxMy5wZGYADgAoABMATQBhAHIAdABpAG4AYQBjAGgAZQBfADIAMAAxADMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Martinache_2010,
	Author = {{Martinache}, F.},
	Date-Added = {2015-03-05 22:04:28 +0000},
	Date-Modified = {2015-03-05 22:05:04 +0000},
	Journal = {{\apj}},
	Pages = {464-469},
	Title = {"{Kernel Phase in Fizeau Interferometry}"},
	Volume = {724},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE01hcnRpbmFjaGVfMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQDRHlkyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEeg2IAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1hcnRpbmFjaGVfMjAxMC5wZGYADgAoABMATQBhAHIAdABpAG4AYQBjAGgAZQBfADIAMAAxADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Martinache_2011,
	Author = {{Martinache}, F.},
	Date-Added = {2015-03-05 22:01:33 +0000},
	Date-Modified = {2015-03-05 22:02:07 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {11},
	Title = {"{Kernel-phases for high-contrast detection beyond the resolution limit}"},
	Volume = {8151},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE01hcnRpbmFjaGVfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQHRHlh+AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEegq4AAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1hcnRpbmFjaGVfMjAxMS5wZGYADgAoABMATQBhAHIAdABpAG4AYQBjAGgAZQBfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L01hcnRpbmFjaGVfMjAxMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Matisse_2014,
	Author = {{Lopez}, B. and {Lagarde}, S. and {Jaffe}, W. and {Petrov}, R. and {Sch{\"o}ller}, M. and {Antonelli}, P. and {Beckmann}, U. and {Berio}, P. and {Bettonvil}, F. and {Glindemann}, A. and {Gonzalez}, J.-C. and {Graser}, U. and {Hofmann}, K.-H. and {Millour}, F. and {Robbe-Dubois}, S. and {Venema}, L. and {Wolf}, S. and {Henning}, T. and {Lanz}, T. and {Weigelt}, G. and {Agocs}, T. and {Bailet}, C. and {Bresson}, Y. and {Bristow}, P. and {Dugu{\'e}}, M. and {Heininger}, M. and {Kroes}, G. and {Laun}, W. and {Lehmitz}, M. and {Neumann}, U. and {Augereau}, J.-C. and {Avila}, G. and {Behrend}, J. and {van Belle}, G. and {Berger}, J.-P. and {van Boekel}, R. and {Bonhomme}, S. and {Bourget}, P. and {Brast}, R. and {Clausse}, J.-M. and {Connot}, C. and {Conzelmann}, R. and {Cruzal{\`e}bes}, P. and {Csepany}, G. and {Danchi}, W. and {Delbo}, M. and {Delplancke}, F. and {Dominik}, C. and {van Duin}, A. and {Elswijk}, E. and {Fantei}, Y. and {Finger}, G. and {Gabasch}, A. and {Gay}, J. and {Girard}, P. and {Girault}, V. and {Gitton}, P. and {Glazenborg}, A. and {Gont{\'e}}, F. and {Guitton}, F. and {Guniat}, S. and {De Haan}, M. and {Haguenauer}, P. and {Hanenburg}, H. and {Hogerheijde}, M. and {ter Horst}, R. and {Hron}, J. and {Hugues}, Y. and {Hummel}, C. and {Idserda}, J. and {Ives}, D. and {Jakob}, G. and {Jasko}, A. and {Jolley}, P. and {Kiraly}, S. and {K{\"o}hler}, R. and {Kragt}, J. and {Kroener}, T. and {Kuindersma}, S. and {Labadie}, L. and {Leinert}, C. and {Le Poole}, R. and {Lizon}, J.-L. and {Lucuix}, C. and {Marcotto}, A. and {Martinache}, F. and {Martinot-Lagarde}, G. and {Mathar}, R. and {Matter}, A. and {Mauclert}, N. and {Mehrgan}, L. and {Meilland}, A. and {Meisenheimer}, K. and {Meisner}, J. and {Mellein}, M. and {Menardi}, S. and {Menut}, J.-L. and {Merand}, A. and {Morel}, S. and {Mosoni}, L. and {Navarro}, R. and {Nussbaum}, E. and {Ottogalli}, S. and {Palsa}, R. and {Panduro}, J. and {Pantin}, E. and {Parra}, T. and {Percheron}, I. and {Duc}, T.~P. and {Pott}, J.-U. and {Pozna}, E. and {Przygodda}, F. and {Rabbia}, Y. and {Richichi}, A. and {Rigal}, F. and {Roelfsema}, R. and {Rupprecht}, G. and {Schertl}, D. and {Schmidt}, C. and {Schuhler}, N. and {Schuil}, M. and {Spang}, A. and {Stegmeier}, J. and {Thiam}, L. and {Tromp}, N. and {Vakili}, F. and {Vannier}, M. and {Wagner}, K. and {Woillez}, J.},
	Date-Added = {2015-03-05 21:57:58 +0000},
	Date-Modified = {2015-03-05 21:58:29 +0000},
	Journal = {{The Messenger}},
	Pages = {5-12},
	Title = {"{An Overview of the MATISSE Instrument {\mdash} Science, Concept and Current Status}"},
	Volume = {157},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L01hdGlzc2VfMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEE1hdGlzc2VfMjAxNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQTRHlecAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEegcwAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1hdGlzc2VfMjAxNC5wZGYAAA4AIgAQAE0AYQB0AGkAcwBzAGUAXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9NYXRpc3NlXzIwMTQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Derekas_2012,
	Author = {{Derekas}, A. and {Kiss}, L.~L. and {Borkovits}, T. and {Huber}, D. and {Lehmann}, H. and {Southworth}, J. and {Bedding}, T.~R. and {Balam}, D. and {Hartmann}, M. and {Hrudkova}, M. and {Ireland}, M.~J. and {Kov{\'a}cs}, J. and {Mez{\H o}}, G. and {Mo{\'o}r}, A. and {Niemczura}, E. and {Sarty}, G.~E. and {Szab{\'o}}, G.~M. and {Szab{\'o}}, R. and {Telting}, J.~H. and {Tkachenko}, A. and {Uytterhoeven}, K. and {Benk{\H o}}, J.~M. and {Bryson}, S.~T. and {Maestro}, V. and {Simon}, A.~E. and {Stello}, D. and {Schaefer}, G. and {Aerts}, C. and {ten Brummelaar}, T.~A. and {De Cat}, P. and {McAlister}, H.~A. and {Maceroni}, C. and {M{\'e}rand}, A. and {Still}, M. and {Sturmann}, J. and {Sturmann}, L. and {Turner}, N. and {Tuthill}, P.~G. and {Christensen-Dalsgaard}, J. and {Gilliland}, R.~L. and {Kjeldsen}, H. and {Quintana}, E.~V. and {Tenenbaum}, P. and {Twicken}, J.~D.},
	Date-Added = {2015-03-05 21:50:49 +0000},
	Date-Modified = {2015-03-05 21:51:17 +0000},
	Journal = {{Science}},
	Pages = {216},
	Title = {"{HD 181068: A Red Giant in a Triply Eclipsing Compact Hierarchical Triple System}"},
	Volume = {332},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvRGVyZWthc18yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQRGVyZWthc18yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANlNEeVfgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0R6AKAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBEZXJla2FzXzIwMTIucGRmAA4AIgAQAEQAZQByAGUAawBhAHMAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0RlcmVrYXNfMjAxMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Ireland_2012,
	Author = {{Ireland}, M.~J.},
	Date-Added = {2015-03-05 21:46:46 +0000},
	Date-Modified = {2015-03-05 21:47:55 +0000},
	Journal = {{\mnras}},
	Pages = {1718-1728},
	Title = {"{Phase errors in diffraction-limited imaging: contrast limits for sparse aperture masking}"},
	Volume = {433},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L0lyZWxhbmRfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEElyZWxhbmRfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDO7RHlUeAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEef04AAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AElyZWxhbmRfMjAxMi5wZGYAAA4AIgAQAEkAcgBlAGwAYQBuAGQAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9JcmVsYW5kXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Carlotti_2012,
	Author = {{Carlotti}, A. and {Kasdin}, N.~J. and {Vanderbei}, R.~J. and {Delorme}, J.-R.},
	Date-Added = {2015-03-05 20:20:30 +0000},
	Date-Modified = {2015-03-05 20:21:29 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {54},
	Title = {"{Optimized shaped pupil masks for pupil with obscuration}"},
	Volume = {8442},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L0NhcmxvdHRpXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFDYXJsb3R0aV8yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAza0R5A2AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRHmsIAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBDYXJsb3R0aV8yMDEyLnBkZgAOACQAEQBDAGEAcgBsAG8AdAB0AGkAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9DYXJsb3R0aV8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Carlotti_2010,
	Author = {{Carlotti}, A. and {Groff}, T.},
	Date-Added = {2015-03-05 20:17:34 +0000},
	Date-Modified = {2015-03-05 20:18:28 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {3},
	Title = {"{New approaches to the design of non-redundant aperture masks}"},
	Year = {2010}}

@article{Haniff_1987,
	Author = {{Haniff}, C.~A. and {Mackay}, C.~D. and {Titterington}, D.~J. and {Sivia}, D. and {Baldwin}, J.~E.},
	Date-Added = {2015-02-28 21:35:23 +0000},
	Date-Modified = {2015-02-28 21:36:01 +0000},
	Journal = {{\nat}},
	Pages = {694-696},
	Title = {"{The first images from optical aperture synthesis}"},
	Volume = {328},
	Year = {1987}}

@article{Readhead_1988,
	Author = {{Readhead}, A.~C.~S. and {Nakajima}, T.~S. and {Pearson}, T.~J. and {Neugebauer}, G. and {Oke}, J.~B. and {Sargent}, W.~L.~W.},
	Date-Added = {2015-02-28 21:27:51 +0000},
	Date-Modified = {2015-02-28 21:28:25 +0000},
	Journal = {{\aj}},
	Pages = {1278-1296},
	Title = {"{Diffraction-limited imaging with ground-based optical telescopes}"},
	Volume = {95},
	Year = {1988},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L1JlYWRoZWFkXzE5ODgucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFSZWFkaGVhZF8xOTg4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA0V0Re4/gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRF+MuAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBSZWFkaGVhZF8xOTg4LnBkZgAOACQAEQBSAGUAYQBkAGgAZQBhAGQAXwAxADkAOAA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9SZWFkaGVhZF8xOTg4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Roddier_2004,
	Author = {{Roddier}, F.},
	Date-Added = {2015-02-27 18:58:55 +0000},
	Date-Modified = {2015-02-27 18:59:24 +0000},
	Journal = {{Adaptive Optics in Astronomy, Edited by Fran{\c c}ois Roddier, pp.~419.~ISBN 0521612144.~Cambridge, UK: Cambridge University Press, November 2004.}},
	Title = {"{Adaptive Optics in Astronomy}"},
	Year = {2004}}

@article{Beckers_1993,
	Author = {{Beckers}, J.~M.},
	Date-Added = {2015-02-27 18:56:53 +0000},
	Date-Modified = {2015-02-27 18:57:17 +0000},
	Journal = {{\araa}},
	Pages = {13-62},
	Title = {"{Adaptive optics for astronomy - Principles, performance, and applications}"},
	Volume = {31},
	Year = {1993},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L0JlY2tlcnNfMTk5My5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEEJlY2tlcnNfMTk5My5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDNPRFkQcAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEWbkwAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEJlY2tlcnNfMTk5My5wZGYAAA4AIgAQAEIAZQBjAGsAZQByAHMAXwAxADkAOQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9CZWNrZXJzXzE5OTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Zimmerman_2012,
	Author = {{Zimmerman}, N. and {Sivaramakrishnan}, A. and {Bernat}, D. and {Oppenheimer}, B.~R. and {Hinkley}, S. and {Lloyd}, J.~P. and {Tuthill}, P.~G. and {Brenner}, D. and {Parry}, I.~R. and {Simon}, M. and {Krist}, J.~E. and {Pueyo}, L.},
	Date-Added = {2015-02-27 18:52:38 +0000},
	Date-Modified = {2015-02-27 18:53:08 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {2},
	Title = {"{Aperture mask interferometry with an integral field spectrograph}"},
	Volume = {8445},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUludGVyZmVyb21ldHJ5L1ppbW1lcm1hbl8yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQHOAAAAAAHOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4SWmltbWVybWFuXzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANINEWQwIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RZtMgAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAWmltbWVybWFuXzIwMTIucGRmAAAOACYAEgBaAGkAbQBtAGUAcgBtAGEAbgBfADIAMAAxADIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEFVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L1ppbW1lcm1hbl8yMDEyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCyALcAvwKRApMCmAKjAqwCugK+AsUCzgLTAuAC4wL1AvgC/QAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAL/}}

@article{Lawson_2000a,
	Author = {{Lawson}, P.~R.},
	Date-Added = {2015-02-27 16:41:08 +0000},
	Date-Modified = {2015-02-27 16:42:24 +0000},
	Journal = {"{Course notes from the 1999 Michelson Summer School, held August 15-19, 1999}"},
	Title = {"{Principles of Long Baseline Stellar Interferometry}"},
	Year = {2000}}

@article{VLTI_science,
	Author = {{Paresce}, F.},
	Date-Added = {2015-02-27 16:30:37 +0000},
	Date-Modified = {2015-02-27 16:32:59 +0000},
	Journal = {"{Proceedings of the ESO workshop held at Garching, Germany, 18-21 June 1996}"},
	Pages = {13-34},
	Title = {"{Science with the VLT Interferometer}"},
	Year = {1996}}

@article{Roddier_1986,
	Author = {{Roddier}, F.},
	Date-Added = {2015-02-27 05:20:22 +0000},
	Date-Modified = {2015-02-27 05:20:47 +0000},
	Journal = {{Optics Communications}},
	Pages = {145-148},
	Title = {"{Triple correlation as a phase closure technique}"},
	Volume = {60},
	Year = {1986},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L1JvZGRpZXJfMTk4Ni5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEFJvZGRpZXJfMTk4Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDRbRFYTSAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEVrwIAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFJvZGRpZXJfMTk4Ni5wZGYAAA4AIgAQAFIAbwBkAGQAaQBlAHIAXwAxADkAOAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9Sb2RkaWVyXzE5ODYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Baldwin_1986,
	Author = {{Baldwin}, J.~E. and {Haniff}, C.~A. and {Mackay}, C.~D. and {Warner}, P.~J.},
	Date-Added = {2015-02-27 05:18:24 +0000},
	Date-Modified = {2015-02-27 05:18:55 +0000},
	Journal = {{\nat}},
	Pages = {595-597},
	Title = {"{Closure phase in high-resolution optical imaging}"},
	Volume = {320},
	Year = {1986}}

@article{Weigelt_1977,
	Author = {{Weigelt}, G.~P.},
	Date-Added = {2015-02-27 05:16:24 +0000},
	Date-Modified = {2015-02-27 05:17:10 +0000},
	Journal = {{Optics Communications}},
	Pages = {55-59},
	Title = {"{Modified astronomical speckle interferometry 'speckle masking'}"},
	Volume = {21},
	Year = {1977},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L1dlaWdlbHRfMTk3Ny5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEFdlaWdlbHRfMTk3Ny5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDR/RFYPkAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEVrhQAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFdlaWdlbHRfMTk3Ny5wZGYAAA4AIgAQAFcAZQBpAGcAZQBsAHQAXwAxADkANwA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9XZWlnZWx0XzE5NzcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Jennison_1958,
	Author = {{Jennison}, R.~C.},
	Date-Added = {2015-02-27 05:14:11 +0000},
	Date-Modified = {2015-02-27 05:14:38 +0000},
	Journal = {{\mnras}},
	Pages = {276},
	Title = {"{A phase sensitive interferometer technique for the measurement of the Fourier transforms of spatial brightness distributions of small angular extent}"},
	Volume = {118},
	Year = {1958},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L0plbm5pc29uXzE5NTgucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFKZW5uaXNvbl8xOTU4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAzv0RWDYgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRFa2SAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBKZW5uaXNvbl8xOTU4LnBkZgAOACQAEQBKAGUAbgBuAGkAcwBvAG4AXwAxADkANQA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9KZW5uaXNvbl8xOTU4LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Monnier_2007b,
	Author = {{Berger}, J.~P. and {Segransan}, D.},
	Date-Added = {2015-02-27 02:21:35 +0000},
	Date-Modified = {2015-02-27 02:22:12 +0000},
	Journal = {{\nar}},
	Pages = {576-582},
	Title = {"{An introduction to visibility modeling}"},
	Volume = {51},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L01vbm5pZXJfMjAwN2IucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFNb25uaWVyXzIwMDdiLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA0L0RU5HAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRFWNMAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBNb25uaWVyXzIwMDdiLnBkZgAOACQAEQBNAG8AbgBuAGkAZQByAF8AMgAwADAANwBiAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9Nb25uaWVyXzIwMDdiLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Kishimoto_2009,
	Author = {{Kishimoto}, M. and {H{\"o}nig}, S.~F. and {Antonucci}, R. and {Kotani}, T. and {Barvainis}, R. and {Tristram}, K.~R.~W. and {Weigelt}, G.},
	Date-Added = {2015-02-26 19:22:26 +0000},
	Date-Modified = {2015-02-26 19:22:54 +0000},
	Journal = {{\aap}},
	Pages = {L57-L60},
	Title = {"{Exploring the inner region of type 1 AGNs with the Keck interferometer}"},
	Volume = {507},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUludGVyZmVyb21ldHJ5L0tpc2hpbW90b18yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQHOAAAAAAHOAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4SS2lzaGltb3RvXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM8dEU+K4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RUi3gAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAS2lzaGltb3RvXzIwMDkucGRmAAAOACYAEgBLAGkAcwBoAGkAbQBvAHQAbwBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEFVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L0tpc2hpbW90b18yMDA5LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCyALcAvwKRApMCmAKjAqwCugK+AsUCzgLTAuAC4wL1AvgC/QAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAL/}}

@article{Monnier_2007,
	Author = {{Monnier}, J.~D. and {Zhao}, M. and {Pedretti}, E. and {Thureau}, N. and {Ireland}, M. and {Muirhead}, P. and {Berger}, J.-P. and {Millan-Gabet}, R. and {Van Belle}, G. and {ten Brummelaar}, T. and {McAlister}, H. and {Ridgway}, S. and {Turner}, N. and {Sturmann}, L. and {Sturmann}, J. and {Berger}, D.},
	Date-Added = {2015-02-26 19:21:03 +0000},
	Date-Modified = {2015-02-26 19:21:28 +0000},
	Journal = {{Science}},
	Pages = {342},
	Title = {"{Imaging the Surface of Altair}"},
	Volume = {317},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L01vbm5pZXJfMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEE1vbm5pZXJfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQrRFPhgAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEVIpAAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1vbm5pZXJfMjAwNy5wZGYAAA4AIgAQAE0AbwBuAG4AaQBlAHIAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9Nb25uaWVyXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Peterson_2004,
	Author = {{Peterson}, D.~M. and {Hummel}, C.~A. and {Pauls}, T.~A. and {Armstrong}, J.~T. and {Benson}, J.~A. and {Gilbreath}, G.~C. and {Hindsley}, R.~B. and {Hutter}, D.~J. and {Johnston}, K.~J. and {Mozurkewich}, D. and {Schmitt}, H.~R.},
	Date-Added = {2015-02-26 19:19:35 +0000},
	Date-Modified = {2015-02-26 19:20:03 +0000},
	Journal = {{\nat}},
	Pages = {896-899},
	Title = {"{Vega is a rapidly rotating star}"},
	Volume = {440},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L1BldGVyc29uXzIwMDQucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFQZXRlcnNvbl8yMDA0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA0R0RT4DAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRFSI8AAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBQZXRlcnNvbl8yMDA0LnBkZgAOACQAEQBQAGUAdABlAHIAcwBvAG4AXwAyADAAMAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9QZXRlcnNvbl8yMDA0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{van_Boekel_2004,
	Author = {{van Boekel}, R. and {Min}, M. and {Leinert}, C. and {Waters}, L.~B.~F.~M. and {Richichi}, A. and {Chesneau}, O. and {Dominik}, C. and {Jaffe}, W. and {Dutrey}, A. and {Graser}, U. and {Henning}, T. and {de Jong}, J. and {K{\"o}hler}, R. and {de Koter}, A. and {Lopez}, B. and {Malbet}, F. and {Morel}, S. and {Paresce}, F. and {Perrin}, G. and {Preibisch}, T. and {Przygodda}, F. and {Sch{\"o}ller}, M. and {Wittkowski}, M.},
	Date-Added = {2015-02-26 19:17:42 +0000},
	Date-Modified = {2015-02-26 19:18:19 +0000},
	Journal = {{\nat}},
	Pages = {479-482},
	Title = {"{The building blocks of planets within the `terrestrial' region of protoplanetary disks}"},
	Volume = {432},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L3Zhbl9Cb2VrZWxfMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE3Zhbl9Cb2VrZWxfMjAwNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDR3RFPeKAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEVIboAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AHZhbl9Cb2VrZWxfMjAwNC5wZGYADgAoABMAdgBhAG4AXwBCAG8AZQBrAGUAbABfADIAMAAwADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L3Zhbl9Cb2VrZWxfMjAwNC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@article{Lane_2000,
	Author = {{Lane}, B.~F. and {Kuchner}, M.~J. and {Boden}, A.~F. and {Creech-Eakman}, M. and {Kulkarni}, S.~R.},
	Date-Added = {2015-02-26 19:12:44 +0000},
	Date-Modified = {2015-02-26 19:13:12 +0000},
	Journal = {{\nat}},
	Pages = {485-487},
	Title = {"{Direct detection of pulsations of the Cepheid star {$\zeta$} Gem and an independent calibration of the period-luminosity relation}"},
	Volume = {407},
	Year = {2000}}

@article{Millan-Gabet_2001,
	Author = {{Millan-Gabet}, R. and {Schloerb}, F.~P. and {Traub}, W.~A.},
	Date-Added = {2015-02-26 19:10:51 +0000},
	Date-Modified = {2015-02-26 19:11:26 +0000},
	Journal = {{\apj}},
	Pages = {358-381},
	Title = {"{Spatially Resolved Circumstellar Structure of Herbig AE/BE Stars in the Near-Infrared}"},
	Volume = {546},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJEludGVyZmVyb21ldHJ5L01pbGxhbi1HYWJldF8yMDAxLnBkZtIXCxgZV05TLmRhdGFPEQHYAAAAAAHYAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4VTWlsbGFuLUdhYmV0XzIwMDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANBtEU9fgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RUgKAAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAVk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToATWlsbGFuLUdhYmV0XzIwMDEucGRmAA4ALAAVAE0AaQBsAGwAYQBuAC0ARwBhAGIAZQB0AF8AMgAwADAAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIARFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvTWlsbGFuLUdhYmV0XzIwMDEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtQC6AMICngKgAqUCsAK5AscCywLSAtsC4ALtAvADAgMFAwoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADDA==}}

@article{Quirrenbach_1996,
	Author = {{Quirrenbach}, A. and {Mozurkewich}, D. and {Buscher}, D.~F. and {Hummel}, C.~A. and {Armstrong}, J.~T.},
	Date-Added = {2015-02-26 19:08:17 +0000},
	Date-Modified = {2015-02-26 19:08:51 +0000},
	Journal = {{\aap}},
	Number = {160-166},
	Title = {"{Angular diameter and limb darkening of Arcturus.}"},
	Volume = {312},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QI0ludGVyZmVyb21ldHJ5L1F1aXJyZW5iYWNoXzE5OTYucGRm0hcLGBlXTlMuZGF0YU8RAdYAAAAAAdYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhRRdWlycmVuYmFjaF8xOTk2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA0T0RT1WAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRFR+IAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBVTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBRdWlycmVuYmFjaF8xOTk2LnBkZgAADgAqABQAUQB1AGkAcgByAGUAbgBiAGEAYwBoAF8AMQA5ADkANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQ1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvUXVpcnJlbmJhY2hfMTk5Ni5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtAC5AMECmwKdAqICrQK2AsQCyALPAtgC3QLqAu0C/wMCAwcAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADCQ==}}

@article{Danchi_1994,
	Author = {{Danchi}, W.~C. and {Bester}, M. and {Greenhill}, L.~J. and {Degiacomi}, C.~G. and {Townes}, C.~H.},
	Date-Added = {2015-02-26 19:01:35 +0000},
	Date-Modified = {2015-02-26 19:02:37 +0000},
	Journal = {{Amplitude and Intensity Spatial Interferometry II: Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {286-303},
	Title = {"{Analysis of visibility data from the University of California/Berkeley Infrared Spatial Interferometer: radiative transfer modeling and results on fifteen stars}"},
	Volume = {2200},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0RhbmNoaV8xOTk0LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PRGFuY2hpXzE5OTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM4dEU9CwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RUeXAAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToARGFuY2hpXzE5OTQucGRmAA4AIAAPAEQAYQBuAGMAaABpAF8AMQA5ADkANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvRGFuY2hpXzE5OTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{di_Benedetto_1987,
	Author = {{di Benedetto}, G.~P. and {Rabbia}, Y.},
	Date-Added = {2015-02-26 18:59:26 +0000},
	Date-Modified = {2015-02-26 19:00:05 +0000},
	Journal = {{\aap}},
	Pages = {114-124},
	Title = {"{Accurate angular diameters and effective temperatures for eleven giants cooler than K0 by Michelson interferometry}"},
	Volume = {188},
	Year = {1987},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJEludGVyZmVyb21ldHJ5L2RpX0JlbmVkZXR0b18xOTg3LnBkZtIXCxgZV05TLmRhdGFPEQHYAAAAAAHYAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4VZGlfQmVuZWRldHRvXzE5ODcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM4tEU81AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RUdgAAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAVk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAZGlfQmVuZWRldHRvXzE5ODcucGRmAA4ALAAVAGQAaQBfAEIAZQBuAGUAZABlAHQAdABvAF8AMQA5ADgANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIARFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvZGlfQmVuZWRldHRvXzE5ODcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtQC6AMICngKgAqUCsAK5AscCywLSAtsC4ALtAvADAgMFAwoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADDA==}}

@article{Brown_1967b,
	Author = {{Hanbury Brown}, R. and {Davis}, J. and {Allen}, L.~R. and {Rome}, J.~M.},
	Date-Added = {2015-02-26 18:57:11 +0000},
	Date-Modified = {2015-02-26 18:57:41 +0000},
	Journal = {{\mnras}},
	Pages = {393},
	Title = {"{The stellar interferometer at Narrabri Observatory-II. The angular diameters of 15 stars}"},
	Volume = {137},
	Year = {1967},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0Jyb3duXzE5NjdiLnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PQnJvd25fMTk2N2IucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM2NEU8swAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RUc/AAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAQnJvd25fMTk2N2IucGRmAA4AIAAPAEIAcgBvAHcAbgBfADEAOQA2ADcAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvQnJvd25fMTk2N2IucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Brown_1967a,
	Author = {{Hanbury Brown}, R. and {Davis}, J. and {Allen}, L.~R.},
	Date-Added = {2015-02-26 18:53:44 +0000},
	Date-Modified = {2015-02-26 19:27:09 +0000},
	Journal = {{\mnras}},
	Pages = {375},
	Title = {"{The stellar interferometer at Narrabri Observatory I. A. description of the instrument and the observational procedure}"},
	Volume = {137},
	Year = {1967},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0Jyb3duXzE5NjdhLnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PQnJvd25fMTk2N2EucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM1tEU8oYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAA0RUctgAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAQnJvd25fMTk2N2EucGRmAA4AIAAPAEIAcgBvAHcAbgBfADEAOQA2ADcAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvQnJvd25fMTk2N2EucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@article{Baldwin_1996,
	Author = {{Baldwin}, J.~E. and {Beckett}, M.~G. and {Boysen}, R.~C. and {Burns}, D. and {Buscher}, D.~F. and {Cox}, G.~C. and {Haniff}, C.~A. and {Mackay}, C.~D. and {Nightingale}, N.~S. and {Rogers}, J. and {Scheuer}, P.~A.~G. and {Scott}, T.~R. and {Tuthill}, P.~G. and {Warner}, P.~J. and {Wilson}, D.~M.~A. and {Wilson}, R.~W.},
	Date-Added = {2015-02-26 15:41:16 +0000},
	Date-Modified = {2015-02-26 15:41:44 +0000},
	Journal = {{\aap}},
	Pages = {L13},
	Title = {"{The first images from an optical aperture synthesis array: mapping of Capella with COAST at two epochs.}"},
	Volume = {306},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L0JhbGR3aW5fMTk5Ni5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEEJhbGR3aW5fMTk5Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDNLRFMTSAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANEU7wIAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEJhbGR3aW5fMTk5Ni5wZGYAAA4AIgAQAEIAYQBsAGQAdwBpAG4AXwAxADkAOQA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9CYWxkd2luXzE5OTYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Thompson_2001,
	Author = {{Thompson}, A.~R. and {Moran}, J.~M. and {Swenson}, Jr., G.~W.},
	Date-Added = {2015-02-26 15:23:34 +0000},
	Date-Modified = {2015-02-26 15:24:31 +0000},
	Journal = {''Interferometry and synthesis in radio astronomy by A.~Richard Thompson, James M.~Moran, and George W.~Swenson, Jr.~2nd ed.~ New York : Wiley, c2001.xxiii, 692 p.~: ill.~; 25 cm.~''A Wiley-Interscience publication.'' Includes bibliographical references and indexes.~ISBN : 0471254924''},
	Title = {"{Interferometry and Synthesis in Radio Astronomy, 2nd Edition}"},
	Year = {2001}}

@article{Labeyrie_1975,
	Author = {{Labeyrie}, A.},
	Date-Added = {2015-02-26 14:13:08 +0000},
	Date-Modified = {2015-02-26 14:13:42 +0000},
	Journal = {{\apjl}},
	Pages = {L71-L75},
	Title = {"{Interference fringes obtained on VEGA with two optical telescopes}"},
	Volume = {196},
	Year = {1975},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEludGVyZmVyb21ldHJ5L0xhYmV5cmllXzE5NzUucGRm0hcLGBlXTlMuZGF0YU8RAcgAAAAAAcgAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzhFMYWJleXJpZV8xOTc1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAz40RSwKgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADRFNpaAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBMYWJleXJpZV8xOTc1LnBkZgAOACQAEQBMAGEAYgBlAHkAcgBpAGUAXwAxADkANwA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBAVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9MYWJleXJpZV8xOTc1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALEAtgC+AooCjAKRApwCpQKzArcCvgLHAswC2QLcAu4C8QL2AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvg=}}

@article{Labeyrie_2006,
	Author = {{Labeyrie}, A. and {Lipson}, S.~G. and {Nisenson}, P},
	Date-Added = {2015-02-26 14:07:28 +0000},
	Date-Modified = {2015-02-26 14:09:46 +0000},
	Journal = {Cambridge University Press},
	Title = {An introduction to Optical Stellar Interferometry},
	Year = {2006}}

@article{Sanchez-Monge_2013,
	Author = {{S{\'a}nchez-Monge}, {\'A}. and {Cesaroni}, R. and {Beltr{\'a}n}, M.~T. and {Kumar}, M.~S.~N. and {Stanke}, T. and {Zinnecker}, H. and {Etoka}, S. and {Galli}, D. and {Hummel}, C.~A. and {Moscadelli}, L. and {Preibisch}, T. and {Ratzka}, T. and {van der Tak}, F.~F.~S. and {Vig}, S. and {Walmsley}, C.~M. and {Wang}, K.-S.},
	Date-Added = {2015-02-24 00:52:13 +0000},
	Date-Modified = {2015-02-24 00:52:49 +0000},
	Journal = {{\aap}},
	Pages = {L10},
	Title = {"{A candidate circumbinary Keplerian disk in G35.20-0.74 N: A study with ALMA}"},
	Volume = {552},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTW9uZ2VfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk1vbmdlXzIwMTMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDh/REVDqAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERexoAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATW9uZ2VfMjAxMy5wZGYADgAeAA4ATQBvAG4AZwBlAF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Nb25nZV8yMDEzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Bonnell_2003,
	Author = {{Bonnell}, I.~A. and {Bate}, M.~R. and {Vine}, S.~G.},
	Date-Added = {2015-02-23 21:46:06 +0000},
	Date-Modified = {2015-02-23 21:46:35 +0000},
	Journal = {{\mnras}},
	Pages = {413-418},
	Title = {"{The hierarchical formation of a stellar cluster}"},
	Volume = {343},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQm9ubmVsbF8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANb9ERJeAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0RFQEAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCb25uZWxsXzIwMDMucGRmAA4AIgAQAEIAbwBuAG4AZQBsAGwAXwAyADAAMAAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0Jvbm5lbGxfMjAwMy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Bonnell_2007d,
	Author = {{Bonnell}, I.~A. and {Larson}, R.~B. and {Zinnecker}, H.},
	Date-Added = {2015-02-23 21:44:08 +0000},
	Date-Modified = {2015-02-23 21:44:40 +0000},
	Journal = {{Protostars and Planets V}},
	Pages = {149-164},
	Title = {"{The Origin of the Initial Mass Function}"},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDA3ZC5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUJvbm5lbGxfMjAwN2QucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDXPRESVmAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERT5YAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQm9ubmVsbF8yMDA3ZC5wZGYAAA4AJAARAEIAbwBuAG4AZQBsAGwAXwAyADAAMAA3AGQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDA3ZC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Rivilla_2013b,
	Author = {{Rivilla}, V.~M. and {Jim{\'e}nez-Serra}, I. and {Mart{\'{\i}}n-Pintado}, J. and {Sanz-Forcada}, J.},
	Date-Added = {2015-02-23 20:28:40 +0000},
	Date-Modified = {2015-02-23 20:32:47 +0000},
	Journal = {{\mnras}},
	Pages = {1561-1575},
	Title = {"{The role of low-mass star clusters in forming the massive stars in DR 21}"},
	Volume = {437},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvUml2aWxsYV8yMDEzYi5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEVJpdmlsbGFfMjAxM2IucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDjHRERO4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERPegAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAUml2aWxsYV8yMDEzYi5wZGYAAA4AJAARAFIAaQB2AGkAbABsAGEAXwAyADAAMQAzAGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvUml2aWxsYV8yMDEzYi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Rivilla_2013a,
	Author = {{Rivilla}, V.~M. and {Mart{\'{\i}}n-Pintado}, J. and {Jim{\'e}nez-Serra}, I. and {Rodr{\'{\i}}guez-Franco}, A.},
	Date-Added = {2015-02-23 20:26:36 +0000},
	Date-Modified = {2015-02-23 20:32:43 +0000},
	Journal = {{\aap}},
	Pages = {A48},
	Title = {"{The role of low-mass star clusters in massive star formation. The Orion case}"},
	Volume = {554},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvUml2aWxsYV8yMDEzYS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEVJpdmlsbGFfMjAxM2EucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDi7RERMyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERPWIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAUml2aWxsYV8yMDEzYS5wZGYAAA4AJAARAFIAaQB2AGkAbABsAGEAXwAyADAAMQAzAGEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvUml2aWxsYV8yMDEzYS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Alves_2007,
	Author = {{Alves}, J. and {Lombardi}, M. and {Lada}, C.~J.},
	Date-Added = {2015-02-23 19:28:14 +0000},
	Date-Modified = {2015-02-23 20:30:50 +0000},
	Journal = {{\aap}},
	Pages = {L17-L21},
	Title = {"{The mass function of dense molecular cores and the origin of the IMF}"},
	Volume = {462},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQWx2ZXNfMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkFsdmVzXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDSvREQWMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERL7wAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQWx2ZXNfMjAwNy5wZGYADgAeAA4AQQBsAHYAZQBzAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9BbHZlc18yMDA3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Krumholz_2005,
	Author = {{Krumholz}, M.~R. and {McKee}, C.~F. and {Klein}, R.~I.},
	Date-Added = {2015-02-23 18:49:37 +0000},
	Date-Modified = {2015-02-23 18:52:49 +0000},
	Journal = {{\nat}},
	Pages = {332-334},
	Title = {"{The formation of stars by gravitational collapse rather than competitive accretion}"},
	Volume = {438},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwNS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUtydW1ob2x6XzIwMDUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfPREPx4AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERJqgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3J1bWhvbHpfMjAwNS5wZGYAAA4AJAARAEsAcgB1AG0AaABvAGwAegBfADIAMAAwADUALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwNS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Yorke_2002,
	Author = {{Yorke}, H.~W. and {Sonnhalter}, C.},
	Date-Added = {2015-02-23 17:56:55 +0000},
	Date-Modified = {2015-02-23 17:57:28 +0000},
	Journal = {{\apj}},
	Pages = {846-862},
	Title = {"{On the Formation of Massive Stars}"},
	Volume = {569},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvWW9ya2VfMjAwMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDllvcmtlXzIwMDIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDn/REPAoAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERGlgAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAWW9ya2VfMjAwMi5wZGYADgAeAA4AWQBvAHIAawBlAF8AMgAwADAAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Zb3JrZV8yMDAyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Gezari_1998,
	Author = {{Gezari}, D.~Y. and {Backman}, D.~E. and {Werner}, M.~W.},
	Date-Added = {2015-02-23 16:45:58 +0000},
	Date-Modified = {2015-02-23 16:46:36 +0000},
	Journal = {{\apj}},
	Pages = {283-298},
	Title = {"{Mid-Infrared Imaging of Orion BN/KL. II. Luminosity Sources, Extinction Distribution, and the Nature of IRc2}"},
	Volume = {509},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvR2V6YXJpXzE5OTgucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9HZXphcmlfMTk5OC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA2u0RDfhgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADREQm2AAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEdlemFyaV8xOTk4LnBkZgAADgAgAA8ARwBlAHoAYQByAGkAXwAxADkAOQA4AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0dlemFyaV8xOTk4LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Bally_2015,
	Author = {{Bally}, J. and {Ginsburg}, A. and {Silvia}, D. and {Youngblood}, A.},
	Date-Added = {2015-02-23 16:43:03 +0000},
	Date-Modified = {2015-02-23 16:43:40 +0000},
	Journal = {{ArXiv e-prints: 1502.04711}},
	Title = {"{The Orion Fingers: Near-IR Adaptive Optics Imaging of an Explosive Protostellar Outflow}"},
	Year = {2015},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQmFsbHlfMjAxNS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkJhbGx5XzIwMTUucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDTrREN7WAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANERCQYAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQmFsbHlfMjAxNS5wZGYADgAeAA4AQgBhAGwAbAB5AF8AMgAwADEANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9CYWxseV8yMDE1LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Mc_Low_2004,
	Author = {{Mac Low}, M.-M. and {Klessen}, R.~S.},
	Date-Added = {2015-02-23 02:10:31 +0000},
	Date-Modified = {2015-02-23 02:11:24 +0000},
	Journal = {{Reviews of Modern Physics, astro-ph/0301093}},
	Pages = {125-194},
	Title = {"{Control of star formation by supersonic turbulence}"},
	Volume = {76},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTWFjX0xvd18yMDA0LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTWFjX0xvd18yMDA0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOC9EQD14AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0RA5jgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBNYWNfTG93XzIwMDQucGRmAA4AIgAQAE0AYQBjAF8ATABvAHcAXwAyADAAMAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01hY19Mb3dfMjAwNC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Ruden_1991,
	Author = {{Ruden}, S.~P. and {Pollack}, J.~B.},
	Date-Added = {2015-02-08 00:33:38 +0000},
	Date-Modified = {2015-02-08 00:34:29 +0000},
	Journal = {{\apj}},
	Pages = {740-760},
	Title = {"{The dynamical evolution of the protosolar nebula}"},
	Volume = {375},
	Year = {1991},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvUnVkZW5fMTk5MS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDlJ1ZGVuXzE5OTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDjnQ/DRuAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAND8Xp4AAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAUnVkZW5fMTk5MS5wZGYADgAeAA4AUgB1AGQAZQBuAF8AMQA5ADkAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9SdWRlbl8xOTkxLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Weingartner_2001,
	Author = {{Weingartner}, J.~C. and {Draine}, B.~T.},
	Date-Added = {2015-02-05 05:09:00 +0000},
	Date-Modified = {2015-02-05 05:09:45 +0000},
	Journal = {{\apj}},
	Pages = {296-309},
	Title = {"{Dust Grain-Size Distributions and Extinction in the Milky Way, Large Magellanic Cloud, and Small Magellanic Cloud}"},
	Volume = {548},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUR1c3QvV2VpbmdhcnRuZXJfMjAwMS5wZGbSFwsYGVdOUy5kYXRhTxEBuAAAAAABuAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsKFFdlaW5nYXJ0bmVyXzIwMDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCwzQ+IDUAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAREdXN0ABAACAAA1iXv5wAAABEACAAA0PirBAAAAAEAFAAwCwoAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBEdXN0OgBXZWluZ2FydG5lcl8yMDAxLnBkZgAADgAqABQAVwBlAGkAbgBnAGEAcgB0AG4AZQByAF8AMgAwADAAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvRHVzdC9XZWluZ2FydG5lcl8yMDAxLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCqAK8AtwJzAnUCegKFAo4CnAKgAqcCsAK1AsICxQLXAtoC3wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALh}}

@article{Monnier_2002,
	Author = {{Monnier}, J.~D. and {Millan-Gabet}, R.},
	Date-Added = {2015-02-04 03:06:14 +0000},
	Date-Modified = {2015-02-04 03:06:46 +0000},
	Journal = {{\apj}},
	Pages = {694-698},
	Title = {"{On the Interferometric Sizes of Young Stellar Objects}"},
	Volume = {579},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTW9ubmllcl8yMDAyLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTW9ubmllcl8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOIdD3Eh4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0Pc8TgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBNb25uaWVyXzIwMDIucGRmAA4AIgAQAE0AbwBuAG4AaQBlAHIAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01vbm5pZXJfMjAwMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Wolfire_1991,
	Author = {{Wolfire}, M.~G. and {K\"onigl}, A.},
	Date-Added = {2015-01-29 17:06:50 +0000},
	Date-Modified = {2015-07-22 11:51:38 +0000},
	Journal = {{\apj}},
	Pages = {205-225},
	Title = {"{Molecular line emission models of Herbig-Haro objects. I - H2 emission}"},
	Volume = {383},
	Year = {1991},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHEpldHNfU2hvY2tzL1dvbGZpcmVfMTk5MS5wZGbSFwsYGVdOUy5kYXRhTxEBvAAAAAABvAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0hEFdvbGZpcmVfMTk5MS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDSTQ7+7gAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAtKZXRzX1Nob2NrcwAAEAAIAADWJe/nAAAAEQAIAADQ8BkQAAAAAQAUADANIQAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEpldHNfU2hvY2tzOgBXb2xmaXJlXzE5OTEucGRmAA4AIgAQAFcAbwBsAGYAaQByAGUAXwAxADkAOQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA8VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9KZXRzX1Nob2Nrcy9Xb2xmaXJlXzE5OTEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArQCyALoCegJ8AoECjAKVAqMCpwKuArcCvALJAswC3gLhAuYAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6A==}}

@article{Black_1987,
	Author = {{Black}, J.~H. and {van Dishoeck}, E.~F.},
	Date-Added = {2015-01-29 17:04:57 +0000},
	Date-Modified = {2015-01-29 17:05:36 +0000},
	Journal = {{\apj}},
	Pages = {412-449},
	Title = {"{Fluorescent excitation of interstellar H2}"},
	Volume = {322},
	Year = {1987},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkpldHNfU2hvY2tzL0JsYWNrXzE5ODcucGRm0hcLGBlXTlMuZGF0YU8RAbQAAAAAAbQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANIQ5CbGFja18xOTg3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA0i0O/teAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAALSmV0c19TaG9ja3MAABAACAAA1iXv5wAAABEACAAA0PAXqAAAAAEAFAAwDSEAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBKZXRzX1Nob2NrczoAQmxhY2tfMTk4Ny5wZGYADgAeAA4AQgBsAGEAYwBrAF8AMQA5ADgANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSmV0c19TaG9ja3MvQmxhY2tfMTk4Ny5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCrALAAuAJwAnICdwKCAosCmQKdAqQCrQKyAr8CwgLUAtcC3AAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALe}}

@article{Smith_1995,
	Author = {{Smith}, M.~D.},
	Date-Added = {2015-01-29 16:57:38 +0000},
	Date-Modified = {2015-01-29 16:58:09 +0000},
	Journal = {{\aap}},
	Pages = {789},
	Title = {"{Predictions for JHK photometry of molecular shocks.}"},
	Volume = {296},
	Year = {1995},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGkpldHNfU2hvY2tzL1NtaXRoXzE5OTUucGRm0hcLGBlXTlMuZGF0YU8RAbQAAAAAAbQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANIQ5TbWl0aF8xOTk1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA0j0O/sogAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAALSmV0c19TaG9ja3MAABAACAAA1iXv5wAAABEACAAA0PAW0gAAAAEAFAAwDSEAMArgAAv+rwAL/q4ABmkcAAIATE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBKZXRzX1Nob2NrczoAU21pdGhfMTk5NS5wZGYADgAeAA4AUwBtAGkAdABoAF8AMQA5ADkANQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSmV0c19TaG9ja3MvU21pdGhfMTk5NS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCrALAAuAJwAnICdwKCAosCmQKdAqQCrQKyAr8CwgLUAtcC3AAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALe}}

@article{Brown_2013,
	Author = {{Brown}, L.~R. and {Troutman}, M.~R. and {Gibb}, E.~L.},
	Date-Added = {2015-01-29 14:01:21 +0000},
	Date-Modified = {2015-01-29 14:02:00 +0000},
	Journal = {{\apjl}},
	Pages = {L14},
	Title = {"{Spectro-astrometry of Water in DR Tauri}"},
	Volume = {770},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIVNwZWN0cm9fYXN0cm9tZXRyeS9Ccm93bl8yMDEzLnBkZtIXCxgZV05TLmRhdGFPEQHKAAAAAAHKAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDzYOQnJvd25fMjAxMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPPtDvw2YAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAElNwZWN0cm9fYXN0cm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANDv7ZYAAAABABQAMA82ADAK4AAL/q8AC/6uAAZpHAACAFNNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAU3BlY3Ryb19hc3Ryb21ldHJ5OgBCcm93bl8yMDEzLnBkZgAADgAeAA4AQgByAG8AdwBuAF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvU3BlY3Ryb19hc3Ryb21ldHJ5L0Jyb3duXzIwMTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/Ao0CjwKUAp8CqAK2AroCwQLKAs8C3ALfAvEC9AL5AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvs=}}

@article{Monnier_2012,
	Author = {{Monnier}, J.~D. and {Allen}, R.~J.},
	Date-Added = {2015-01-29 12:13:42 +0000},
	Date-Modified = {2015-01-29 12:14:13 +0000},
	Journal = {{Planets, Stars and Stellar Systems, by Oswalt, Terry D.; Bond, Howard E., ISBN 978-94-007-5617-5.~Springer Science+Business Media Dordrecht, 2013, p.~325}},
	Pages = {325},
	Title = {"{Radio and Optical Interferometry: Basic Observing Techniques and Data Analysis}"},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L01vbm5pZXJfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEE1vbm5pZXJfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQzRRzDMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANFHWvwAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1vbm5pZXJfMjAxMi5wZGYAAA4AIgAQAE0AbwBuAG4AaQBlAHIAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9Nb25uaWVyXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Monnier_2003,
	Author = {{Monnier}, J.~D.},
	Date-Added = {2015-01-29 11:23:38 +0000},
	Date-Modified = {2015-01-29 11:24:25 +0000},
	Journal = {{Reports on Progress in Physics: astro-ph/0307036}},
	Pages = {789-857},
	Title = {"{Optical interferometry in astronomy}"},
	Volume = {66},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L01vbm5pZXJfMjAwMy5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEE1vbm5pZXJfMjAwMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDQjQ7534AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANDvyCgAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AE1vbm5pZXJfMjAwMy5wZGYAAA4AIgAQAE0AbwBuAG4AaQBlAHIAXwAyADAAMAAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9Nb25uaWVyXzIwMDMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Seifried_2012_erratum,
	Author = {{Seifried}, D. and {Banerjee}, R. and {Klessen}, R.~S. and {Duffin}, D. and {Pudritz}, R.~E.},
	Date-Added = {2015-01-22 14:11:58 +0000},
	Date-Modified = {2015-01-22 14:12:43 +0000},
	Journal = {{\mnras}},
	Pages = {1598-1599},
	Title = {"{Erratum: Magnetic fields during the early stages of massive star formation - I. Accretion and disc evolution}"},
	Volume = {425},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJ01hc3NpdmVfc3RhcnMvU2VpZnJpZWRfMjAxMl9lcnJhdHVtLnBkZtIXCxgZV05TLmRhdGFPEQHoAAAAAAHoAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgZU2VpZnJpZWRfMjAxMl9lcnJhdHVtLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOSNDmi2AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0Oa1kAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAWU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTZWlmcmllZF8yMDEyX2VycmF0dW0ucGRmAAAOADQAGQBTAGUAaQBmAHIAaQBlAGQAXwAyADAAMQAyAF8AZQByAHIAYQB0AHUAbQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAR1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TZWlmcmllZF8yMDEyX2VycmF0dW0ucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALgAvQDFArECswK4AsMCzALaAt4C5QLuAvMDAAMDAxUDGAMdAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAx8=}}

@article{Seifried_2011,
	Author = {{Seifried}, D. and {Banerjee}, R. and {Klessen}, R.~S. and {Duffin}, D. and {Pudritz}, R.~E.},
	Date-Added = {2015-01-22 14:06:25 +0000},
	Date-Modified = {2015-01-22 14:07:10 +0000},
	Journal = {{\mnras}},
	Pages = {1054-1073},
	Title = {"{Magnetic fields during the early stages of massive star formation - I. Accretion and disc evolution}"},
	Volume = {417},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvU2VpZnJpZWRfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEVNlaWZyaWVkXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDkfQ5okEAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDmszQAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAU2VpZnJpZWRfMjAxMS5wZGYAAA4AJAARAFMAZQBpAGYAcgBpAGUAZABfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvU2VpZnJpZWRfMjAxMS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Smith_2009,
	Author = {{Smith}, R.~J. and {Longmore}, S. and {Bonnell}, I.},
	Date-Added = {2015-01-21 18:43:48 +0000},
	Date-Modified = {2015-01-21 18:44:28 +0000},
	Journal = {{\mnras}},
	Pages = {1775-1784},
	Title = {"{The simultaneous formation of massive stars and stellar clusters}"},
	Volume = {400},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvU21pdGhfMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDlNtaXRoXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDkzQ5XmWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDlo8YAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAU21pdGhfMjAwOS5wZGYADgAeAA4AUwBtAGkAdABoAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TbWl0aF8yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Kuiper_2014,
	Author = {{Kuiper}, R. and {Yorke}, H.~W. and {Turner}, N.~J.},
	Date-Added = {2015-01-21 18:27:11 +0000},
	Date-Modified = {2015-01-21 18:27:42 +0000},
	Journal = {{ArXiv e-prints:1412.6528}},
	Title = {"{Protostellar Outflows and Radiative Feedback from Massive Stars}"},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvS3VpcGVyXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9LdWlwZXJfMjAxNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4C0OV1wAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ5Z/wAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEt1aXBlcl8yMDE0LnBkZgAADgAgAA8ASwB1AGkAcABlAHIAXwAyADAAMQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0t1aXBlcl8yMDE0LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Kuiper_2011,
	Author = {{Kuiper}, R. and {Klahr}, H. and {Beuther}, H. and {Henning}, T.},
	Date-Added = {2015-01-21 18:18:31 +0000},
	Date-Modified = {2015-01-21 18:19:22 +0000},
	Journal = {{\apj}},
	Pages = {20},
	Title = {"{Three-dimensional Simulation of Massive Star Formation in the Disk Accretion Scenario}"},
	Volume = {732},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvS3VpcGVyXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9LdWlwZXJfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA3/0OVzuAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ5Z3oAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEt1aXBlcl8yMDExLnBkZgAADgAgAA8ASwB1AGkAcABlAHIAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0t1aXBlcl8yMDExLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Krumholz_2009,
	Author = {{Krumholz}, M.~R. and {Klein}, R.~I. and {McKee}, C.~F. and {Offner}, S.~S.~R. and {Cunningham}, A.~J.},
	Date-Added = {2015-01-21 17:40:52 +0000},
	Date-Modified = {2015-01-21 17:41:37 +0000},
	Journal = {{Science}},
	Pages = {754},
	Title = {"{The Formation of Massive Star Systems by Accretion}"},
	Volume = {323},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUtydW1ob2x6XzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfjQ5Wq8AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDllOwAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3J1bWhvbHpfMjAwOS5wZGYAAA4AJAARAEsAcgB1AG0AaABvAGwAegBfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwOS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Wheelwright_2010,
	Author = {{Wheelwright}, H.~E. and {Oudmaijer}, R.~D. and {de Wit}, W.~J. and {Hoare}, M.~G. and {Lumsden}, S.~L. and {Urquhart}, J.~S.},
	Date-Added = {2015-01-19 22:40:36 +0000},
	Date-Modified = {2015-01-19 22:42:29 +0000},
	Journal = {{\mnras}},
	Number = {408},
	Pages = {1840-1850},
	Title = {"{Probing discs around massive young stellar objects with CO first overtone emission}"},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIk1hc3NpdmVfc3RhcnMvV2hlZWx3cmlnaHRfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEB0gAAAAAB0gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oFFdoZWVsd3JpZ2h0XzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDnzQ4w4gAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDjOFAAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAV2hlZWx3cmlnaHRfMjAxMC5wZGYADgAqABQAVwBoAGUAZQBsAHcAcgBpAGcAaAB0AF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9XaGVlbHdyaWdodF8yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApYCmAKdAqgCsQK/AsMCygLTAtgC5QLoAvoC/QMCAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwQ=}}

@article{Wheelwright_2012,
	Author = {{Wheelwright}, H.~E. and {de Wit}, W.~J. and {Weigelt}, G. and {Oudmaijer}, R.~D. and {Ilee}, J.~D.},
	Date-Added = {2015-01-19 22:16:25 +0000},
	Date-Modified = {2015-01-19 22:17:03 +0000},
	Journal = {{\aap}},
	Pages = {A77},
	Title = {"{AMBER and CRIRES observations of the binary sgB[e] star HD 327083: evidence of a gaseous disc traced by CO bandhead emission}"},
	Volume = {543},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIk1hc3NpdmVfc3RhcnMvV2hlZWx3cmlnaHRfMjAxMi5wZGbSFwsYGVdOUy5kYXRhTxEB0gAAAAAB0gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oFFdoZWVsd3JpZ2h0XzIwMTIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDn3Q4whyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDjMqIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAV2hlZWx3cmlnaHRfMjAxMi5wZGYADgAqABQAVwBoAGUAZQBsAHcAcgBpAGcAaAB0AF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9XaGVlbHdyaWdodF8yMDEyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApYCmAKdAqgCsQK/AsMCygLTAtgC5QLoAvoC/QMCAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwQ=}}

@article{Grellmann_2011,
	Author = {{Grellmann}, R. and {Ratzka}, T. and {Kraus}, S. and {Linz}, H. and {Preibisch}, T. and {Weigelt}, G.},
	Date-Added = {2015-01-19 21:32:22 +0000},
	Date-Modified = {2015-01-19 21:32:51 +0000},
	Journal = {{\aap}},
	Pages = {A109},
	Title = {"{Mid-infrared interferometry of the massive young stellar object NGC 2264 IRS 1}"},
	Volume = {532},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvR3JlbGxtYW5uXzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJHcmVsbG1hbm5fMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA200OL+JgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ4yhWAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEdyZWxsbWFubl8yMDExLnBkZgAOACYAEgBHAHIAZQBsAGwAbQBhAG4AbgBfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvR3JlbGxtYW5uXzIwMTEucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{de_Wit_2011,
	Author = {{de Wit}, W.~J. and {Hoare}, M.~G. and {Oudmaijer}, R.~D. and {N{\"u}rnberger}, D.~E.~A. and {Wheelwright}, H.~E. and {Lumsden}, S.~L.},
	Date-Added = {2015-01-19 21:27:36 +0000},
	Date-Modified = {2015-01-19 21:28:24 +0000},
	Journal = {{\aap}},
	Pages = {L5},
	Title = {"{Mid-infrared interferometry towards the massive young stellar object CRL 2136: inside the dust rim}"},
	Volume = {526},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvZGVfV2l0XzIwMTEucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9kZV9XaXRfMjAxMS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA2T0OL9BgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ4yc2AAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AGRlX1dpdF8yMDExLnBkZgAADgAgAA8AZABlAF8AVwBpAHQAXwAyADAAMQAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL2RlX1dpdF8yMDExLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Robitaille_2006,
	Author = {{Robitaille}, T.~P. and {Whitney}, B.~A. and {Indebetouw}, R. and {Wood}, K. and {Denzmore}, P.},
	Date-Added = {2015-01-19 20:44:21 +0000},
	Date-Modified = {2015-01-19 20:44:52 +0000},
	Journal = {{\apjs}},
	Pages = {256-285},
	Title = {"{Interpreting Spectral Energy Distributions from Young Stellar Objects. I. A Grid of 200,000 YSO Model SEDs}"},
	Volume = {167},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvUm9iaXRhaWxsZV8yMDA2LnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTUm9iaXRhaWxsZV8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOMtDi8uQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0OMdFAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBSb2JpdGFpbGxlXzIwMDYucGRmAAAOACgAEwBSAG8AYgBpAHQAYQBpAGwAbABlAF8AMgAwADAANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Sb2JpdGFpbGxlXzIwMDYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{de_Wit_2007,
	Author = {{de Wit}, W.~J. and {Hoare}, M.~G. and {Oudmaijer}, R.~D. and {Mottram}, J.~C.},
	Date-Added = {2015-01-19 20:30:57 +0000},
	Date-Modified = {2015-01-19 20:31:52 +0000},
	Journal = {{\apjl}},
	Pages = {L169-L172},
	Title = {"{VLTI/MIDI 10 {$\mu$}m Interferometry of the Forming Massive Star W33A}"},
	Volume = {671},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvZGVfV2l0XzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9kZV9XaXRfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA2S0OLvogAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ4xnSAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AGRlX1dpdF8yMDA3LnBkZgAADgAgAA8AZABlAF8AVwBpAHQAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL2RlX1dpdF8yMDA3LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Boley_2013,
	Author = {{Boley}, P.~A. and {Linz}, H. and {van Boekel}, R. and {Henning}, T. and {Feldt}, M. and {Kaper}, L. and {Leinert}, C. and {M{\"u}ller}, A. and {Pascucci}, I. and {Robberto}, M. and {Stecklum}, B. and {Waters}, L.~B.~F.~M. and {Zinnecker}, H.},
	Date-Added = {2015-01-19 18:20:33 +0100},
	Date-Modified = {2015-01-19 18:21:01 +0100},
	Journal = {{\aap}},
	Pages = {A24},
	Title = {"{The VLTI/MIDI survey of massive young stellar objects . Sounding the inner regions around intermediate- and high-mass young stars using mid-infrared interferometry}"},
	Volume = {558},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQm9sZXlfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkJvbGV5XzIwMTMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDWnQ4sMSAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDi7UIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQm9sZXlfMjAxMy5wZGYADgAeAA4AQgBvAGwAZQB5AF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Cb2xleV8yMDEzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Beltran_2005,
	Author = {{Beltr{\'a}n}, M.~T. and {Cesaroni}, R. and {Neri}, R. and {Codella}, C. and {Furuya}, R.~S. and {Testi}, L. and {Olmi}, L.},
	Date-Added = {2015-01-19 17:55:35 +0100},
	Date-Modified = {2015-01-19 17:56:03 +0100},
	Journal = {{\aap}},
	Pages = {901-925},
	Title = {"{A detailed study of the rotating toroids in G31.41+0.31 and G24.78+0.08}"},
	Volume = {435},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQmVsdHJhbl8yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQmVsdHJhbl8yMDA1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANVtDivUoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0OLnegAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCZWx0cmFuXzIwMDUucGRmAA4AIgAQAEIAZQBsAHQAcgBhAG4AXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0JlbHRyYW5fMjAwNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Beuther_2005,
	Author = {{Beuther}, H. and {Shepherd}, D.},
	Date-Added = {2015-01-19 17:45:58 +0100},
	Date-Modified = {2015-01-19 17:46:42 +0100},
	Journal = {{Cores to Clusters: Star Formation with Next Generation Telescopes, eds., {Kumar}, M.~S.~N. and {Tafalla}, M. and {Caselli}, P.}},
	Month = {nov},
	Pages = {105-119},
	Title = {"{Precursors of UCHII Regions and the Evolution of Massive Outflows}"},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQmV1dGhlcl8yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQmV1dGhlcl8yMDA1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANZtDiuwAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0OLlMAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCZXV0aGVyXzIwMDUucGRmAA4AIgAQAEIAZQB1AHQAaABlAHIAXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0JldXRoZXJfMjAwNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Beuther_2002,
	Author = {{Beuther}, H. and {Schilke}, P. and {Menten}, K.~M. and {Motte}, F. and {Sridharan}, T.~K. and {Wyrowski}, F.},
	Date-Added = {2015-01-19 17:32:07 +0100},
	Date-Modified = {2015-01-19 17:32:45 +0100},
	Journal = {{\apj}},
	Pages = {945-965},
	Title = {"{High-Mass Protostellar Candidates. II. Density Structure from Dust Continuum and CS Emission}"},
	Volume = {566},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQmV1dGhlcl8yMDAyLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQmV1dGhlcl8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANZdDit7oAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0OLh6gAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCZXV0aGVyXzIwMDIucGRmAA4AIgAQAEIAZQB1AHQAaABlAHIAXwAyADAAMAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0JldXRoZXJfMjAwMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Vaidya_2009,
	Author = {{Vaidya}, B. and {Fendt}, C. and {Beuther}, H.},
	Date-Added = {2015-01-19 15:40:31 +0100},
	Date-Modified = {2015-01-19 15:41:00 +0100},
	Journal = {{\apj}},
	Pages = {567-579},
	Title = {"{Accretion Disks Around Massive Stars: Hydrodynamic Structure, Stability, and Dust Sublimation}"},
	Volume = {702},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvVmFpZHlhXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9WYWlkeWFfMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5y0OKdoAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ4sfQAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFZhaWR5YV8yMDA5LnBkZgAADgAgAA8AVgBhAGkAZAB5AGEAXwAyADAAMAA5AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1ZhaWR5YV8yMDA5LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Edgar_2004,
	Author = {{Edgar}, R. and {Clarke}, C.},
	Date-Added = {2015-01-19 14:40:09 +0100},
	Date-Modified = {2015-01-19 14:40:37 +0100},
	Journal = {{\mnras}},
	Pages = {678-686},
	Title = {"{The effect of radiative feedback on Bondi-Hoyle flow around a massive star}"},
	Volume = {349},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvRWRnYXJfMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkVkZ2FyXzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDZbQ4o9yAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDiuaIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoARWRnYXJfMjAwNC5wZGYADgAeAA4ARQBkAGcAYQByAF8AMgAwADAANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9FZGdhcl8yMDA0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Moeckel_2007,
	Author = {{Moeckel}, N. and {Bally}, J.},
	Date-Added = {2015-01-19 13:44:34 +0100},
	Date-Modified = {2015-01-19 13:45:38 +0100},
	Journal = {{\apj}},
	Number = {275-286},
	Title = {"{Capture-formed Binaries via Encounters with Massive Protostars}"},
	Volume = {656},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTW9lY2tlbF8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTW9lY2tlbF8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOHdDigooAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0OKsugAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBNb2Vja2VsXzIwMDcucGRmAA4AIgAQAE0AbwBlAGMAawBlAGwAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01vZWNrZWxfMjAwNy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Krumholz_2007c,
	Author = {{Krumholz}, M.~R. and {Klein}, R.~I. and {McKee}, C.~F. and {Bolstad}, J.},
	Date-Added = {2015-01-19 13:03:45 +0100},
	Date-Modified = {2015-01-19 13:13:47 +0100},
	Journal = {{\apj}},
	Pages = {626-643},
	Title = {"{Equations and Algorithms for Mixed-frame Flux-limited Diffusion Radiation Hydrodynamics}"},
	Volume = {667},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwN2MucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJLcnVtaG9sel8yMDA3Yy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA330OJ4pAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ4qLUAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEtydW1ob2x6XzIwMDdjLnBkZgAOACYAEgBLAHIAdQBtAGgAbwBsAHoAXwAyADAAMAA3AGMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwN2MucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Krumholz_Thompson_2007,
	Author = {{Krumholz}, M.~R. and {Thompson}, T.~A.},
	Date-Added = {2015-01-19 11:40:37 +0100},
	Date-Modified = {2015-01-19 13:00:48 +0100},
	Journal = {{\apj}},
	Pages = {1034-1041},
	Title = {"{Mass Transfer in Close, Rapidly Accreting Protobinaries: An Origin for Massive Twins?}"},
	Volume = {661},
	Year = {2007c},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKE1hc3NpdmVfc3RhcnMvS3J1bWhvbHpfVGhvbXBzb25fMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEB6gAAAAAB6gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oGktydW1ob2x6X1Rob21wc29uXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfzQ4mXcAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDikAwAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3J1bWhvbHpfVGhvbXBzb25fMjAwNy5wZGYADgA2ABoASwByAHUAbQBoAG8AbAB6AF8AVABoAG8AbQBwAHMAbwBuAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIASFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9LcnVtaG9sel9UaG9tcHNvbl8yMDA3LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALkAvgDGArQCtgK7AsYCzwLdAuEC6ALxAvYDAwMGAxgDGwMgAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAyI=}}

@article{Krumholz_2007b,
	Author = {{Krumholz}, M.~R. and {Klein}, R.~I. and {McKee}, C.~F.},
	Date-Added = {2015-01-19 11:33:39 +0100},
	Date-Modified = {2015-01-19 13:12:56 +0100},
	Journal = {{\apj}},
	Pages = {959-979},
	Title = {"{Radiation-Hydrodynamic Simulations of Collapse and Fragmentation in Massive Protostellar Cores}"},
	Volume = {656},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwN2IucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJLcnVtaG9sel8yMDA3Yi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA320OJjvAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ4o3sAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEtydW1ob2x6XzIwMDdiLnBkZgAOACYAEgBLAHIAdQBtAGgAbwBsAHoAXwAyADAAMAA3AGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwN2IucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Krumholz_2006,
	Author = {{Krumholz}, M.~R.},
	Date-Added = {2015-01-19 11:31:04 +0100},
	Date-Modified = {2015-01-19 13:10:45 +0100},
	Journal = {{\apj}},
	Pages = {L45-L48},
	Title = {"{Radiation Feedback and Fragmentation in Massive Protostellar Cores}"},
	Volume = {641},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUtydW1ob2x6XzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfTQ4mMiAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDijVIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3J1bWhvbHpfMjAwNi5wZGYAAA4AJAARAEsAcgB1AG0AaABvAGwAegBfADIAMAAwADYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwNi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{McKee_2002,
	Author = {{McKee}, C.~F. and {Tan}, J.~C.},
	Date-Added = {2015-01-19 11:22:25 +0100},
	Date-Modified = {2015-01-19 11:23:23 +0100},
	Journal = {{\nat}},
	Pages = {59-61},
	Title = {"{Massive star formation in 100,000 years from turbulent and pressurized molecular clouds}"},
	Volume = {416},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTWNLZWVfMjAwMi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk1jS2VlXzIwMDIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDhrQ4mEiAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANDii1IAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWNLZWVfMjAwMi5wZGYADgAeAA4ATQBjAEsAZQBlAF8AMgAwADAAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9NY0tlZV8yMDAyLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Sanchez-Bermudez_2016,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...588A.117S},
	Archiveprefix = {arXiv},
	Author = {{Sanchez-Bermudez}, J. and {Hummel}, C.~A. and {Tuthill}, P. and {Alberdi}, A. and {Sch{\"o}del}, R. and {Lacour}, S. and {Stanke}, T.},
	Date-Added = {2015-01-16 13:16:37 +0100},
	Date-Modified = {2018-01-31 16:42:42 +0000},
	Doi = {10.1051/0004-6361/201425319},
	Eid = {A117},
	Eprint = {1409.2831},
	Journal = {\aap},
	Keywords = {techniques: high angular resolution, infrared: stars, stars: formation, stars: massive, stars: protostars},
	Month = {April},
	Pages = {A117},
	Primaryclass = {astro-ph.SR},
	Title = {{Unveiling the near-infrared structure of the massive-young stellar object NGC 3603 IRS 9A* with sparse aperture masking and spectroastrometry}},
	Volume = 588,
	Year = 2016,
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKE1hc3NpdmVfc3RhcnMvU2FuY2hlei1CZXJtdWRlel8yMDE2Yi5wZGbSFwsYGVdOUy5kYXRhTxEB6gAAAAAB6gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oGlNhbmNoZXotQmVybXVkZXpfMjAxNmIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCb7Wl294AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANaXmagAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFpNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAU2FuY2hlei1CZXJtdWRlel8yMDE2Yi5wZGYADgA2ABoAUwBhAG4AYwBoAGUAegAtAEIAZQByAG0AdQBkAGUAegBfADIAMAAxADYAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIASFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TYW5jaGV6LUJlcm11ZGV6XzIwMTZiLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALkAvgDGArQCtgK7AsYCzwLdAuEC6ALxAvYDAwMGAxgDGwMgAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAyI=}}

@article{Tan_2014,
	Author = {{Tan}, J.~C. and {Beltran}, M.~T. and {Caselli}, P. and {Fontani}, F. and {Fuente}, A. and {Krumholz}, M.~R. and {McKee}, C.~F. and {Stolte}, A.},
	Date-Added = {2015-01-16 13:02:00 +0100},
	Date-Modified = {2015-01-16 13:02:33 +0100},
	Journal = {ArXiv e-prints},
	Title = {"{Massive Star Formation}"},
	Volume = {1402.0919},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk1hc3NpdmVfc3RhcnMvVGFuXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKAxUYW5fMjAxNC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5c0N6ElgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQ3q7GAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBMTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFRhbl8yMDE0LnBkZgAOABoADABUAGEAbgBfADIAMAAxADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvVGFuXzIwMTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Sana_2014,
	Author = {{Sana}, H. and {Le Bouquin}, J.-B. and {Lacour}, S. and {Berger}, J.-P. and {Duvert}, G. and {Gauchet}, L. and {Norris}, B. and {Olofsson}, J. and {Pickel}, D. and {Zins}, G. and {Absil}, O. and {de Koter}, A. and {Kratter}, K. and {Schnurr}, O. and {Zinnecker}, H.},
	Date-Added = {2014-11-10 20:17:56 +0100},
	Date-Modified = {2014-11-10 20:18:25 +0100},
	Journal = {{\apjs}},
	Pages = {15},
	Title = {"{Southern Massive Stars at High Angular Resolution: Observational Campaign and Companion Detection}"},
	Volume = {215},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvU2FuYV8yMDE0LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNU2FuYV8yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOPNCGlkAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0IbAcAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTYW5hXzIwMTQucGRmAAAOABwADQBTAGEAbgBhAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TYW5hXzIwMTQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Schoedel_2013,
	Author = {{Sch{\"o}del}, R. and {Yelda}, S. and {Ghez}, A. and {Girard}, J.~H. and {Labadie}, L. and {Rebolo}, R. and {P{\'e}rez-Garrido}, A. and {Morris}, M.~R.},
	Date-Added = {2014-10-10 16:26:51 +0200},
	Date-Modified = {2014-10-10 16:27:46 +0200},
	Journal = {{\mnras}},
	Pages = {1367-1375},
	Title = {"{Holographic imaging of crowded fields: high angular resolution imaging with excellent quality at very low cost}"},
	Volume = {429},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ltYWdlX2FuYWx5c2lzL1Nob2VkZWxfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAxgEFNob2VkZWxfMjAxMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDHbQXXKKAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbWFnZV9hbmFseXNpcwAQAAgAANYl7+cAAAARAAgAANBdnLoAAAABABQAMAxgADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW1hZ2VfYW5hbHlzaXM6AFNob2VkZWxfMjAxMy5wZGYAAA4AIgAQAFMAaABvAGUAZABlAGwAXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbWFnZV9hbmFseXNpcy9TaG9lZGVsXzIwMTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@inproceedings{Buscher_1994,
	Author = {{Buscher}, D.~F.},
	Booktitle = {Very High Angular Resolution Imaging},
	Date-Added = {2014-10-01 11:59:44 +0200},
	Date-Modified = {2017-05-10 11:20:20 +0000},
	Editor = {{Robertson}, J.~G. and {Tango}, W.~J.},
	Pages = {91},
	Series = {IAU Symposium},
	Title = {{Direct maximum-entropy image reconstruction from the bispectrum}},
	Volume = {158},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH0ludGVyZmVyb21ldHJ5L0J1c2NoZXJfMTk5NC5wZGbSFwsYGVdOUy5kYXRhTxEBxgAAAAABxgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOEEJ1c2NoZXJfMTk5NC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDNnQUVZuAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAANBRgJ4AAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEJ1c2NoZXJfMTk5NC5wZGYAAA4AIgAQAEIAdQBzAGMAaABlAHIAXwAxADkAOQA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA/VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9CdXNjaGVyXzE5OTQucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALAAtQC9AocCiQKOApkCogKwArQCuwLEAskC1gLZAusC7gLzAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAvU=}}

@article{Ulrich_1976,
	Author = {{Ulrich}, R.~K.},
	Date-Added = {2014-09-24 19:22:26 +0200},
	Date-Modified = {2014-09-24 19:23:18 +0200},
	Journal = {{\apj}},
	Pages = {377-391},
	Title = {"{An infall model for the T Tauri phenomenon}"},
	Volume = {210},
	Year = {1976},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvVWxyaWNoXzE5NzYucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9VbHJpY2hfMTk3Ni5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA5w0Eh/LAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADQSKlcAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFVscmljaF8xOTc2LnBkZgAADgAgAA8AVQBsAHIAaQBjAGgAXwAxADkANwA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1VscmljaF8xOTc2LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{AMBER_Petrov_2007,
	Author = {{Petrov}, R.~G. and {Malbet}, F. and {Weigelt}, G. and {Antonelli}, P. and {Beckmann}, U. and {Bresson}, Y. and {Chelli}, A. and {Dugu{\'e}}, M. and {Duvert}, G. and {Gennari}, S. and {Gl{\"u}ck}, L. and {Kern}, P. and {Lagarde}, S. and {Le Coarer}, E. and {Lisi}, F. and {Millour}, F. and {Perraut}, K. and {Puget}, P. and {Rantakyr{\"o}}, F. and {Robbe-Dubois}, S. and {Roussel}, A. and {Salinari}, P. and {Tatulli}, E. and {Zins}, G. and {Accardo}, M. and {Acke}, B. and {Agabi}, K. and {Altariba}, E. and {Arezki}, B. and {Aristidi}, E. and {Baffa}, C. and {Behrend}, J. and {Bl{\"o}cker}, T. and {Bonhomme}, S. and {Busoni}, S. and {Cassaing}, F. and {Clausse}, J.-M. and {Colin}, J. and {Connot}, C. and {Delboulb{\'e}}, A. and {Domiciano de Souza}, A. and {Driebe}, T. and {Feautrier}, P. and {Ferruzzi}, D. and {Forveille}, T. and {Fossat}, E. and {Foy}, R. and {Fraix-Burnet}, D. and {Gallardo}, A. and {Giani}, E. and {Gil}, C. and {Glentzlin}, A. and {Heiden}, M. and {Heininger}, M. and {Hernandez Utrera}, O. and {Hofmann}, K.-H. and {Kamm}, D. and {Kiekebusch}, M. and {Kraus}, S. and {Le Contel}, D. and {Le Contel}, J.-M. and {Lesourd}, T. and {Lopez}, B. and {Lopez}, M. and {Magnard}, Y. and {Marconi}, A. and {Mars}, G. and {Martinot-Lagarde}, G. and {Mathias}, P. and {M{\`e}ge}, P. and {Monin}, J.-L. and {Mouillet}, D. and {Mourard}, D. and {Nussbaum}, E. and {Ohnaka}, K. and {Pacheco}, J. and {Perrier}, C. and {Rabbia}, Y. and {Rebattu}, S. and {Reynaud}, F. and {Richichi}, A. and {Robini}, A. and {Sacchettini}, M. and {Schertl}, D. and {Sch{\"o}ller}, M. and {Solscheid}, W. and {Spang}, A. and {Stee}, P. and {Stefanini}, P. and {Tallon}, M. and {Tallon-Bosc}, I. and {Tasso}, D. and {Testi}, L. and {Vakili}, F. and {von der L{\"u}he}, O. and {Valtier}, J.-C. and {Vannier}, M. and {Ventura}, N.},
	Date-Added = {2014-09-15 16:08:38 +0200},
	Date-Modified = {2014-09-15 16:09:23 +0200},
	Journal = {{\aap}},
	Pages = {1-12},
	Title = {"{AMBER, the near-infrared spectro-interferometric three-telescope VLTI instrument}"},
	Volume = {464},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGlZMVEkvQU1CRVJfUGV0cm92XzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAboAAAAAAboAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAPUBVBTUJFUl9QZXRyb3ZfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA9S0Dx4/AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAEVkxUSQAQAAgAANYl7+cAAAARAAgAANA8oywAAAABABQAMA9QADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAVkxUSToAQU1CRVJfUGV0cm92XzIwMDcucGRmAA4ALAAVAEEATQBCAEUAUgBfAFAAZQB0AHIAbwB2AF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvVkxUSS9BTUJFUl9QZXRyb3ZfMjAwNy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCrALAAuAJ2AngCfQKIApECnwKjAqoCswK4AsUCyALaAt0C4gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALk}}

@article{SearchCal1,
	Author = {{Bonneau}, D. and {Clausse}, J.-M. and {Delfosse}, X. and {Mourard}, D. and {Cetre}, S. and {Chelli}, A. and {Cruzal{\`e}bes}, P. and {Duvert}, G. and {Zins}, G.},
	Date-Added = {2014-09-15 16:03:04 +0200},
	Date-Modified = {2014-09-15 16:03:45 +0200},
	Journal = {{\aap}},
	Pages = {789},
	Title = {"{SearchCal: a virtual observatory tool for searching calibrators in optical long baseline interferometry. I. The bright object case}"},
	Volume = {456},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE1ZMVEkvU2VhcmNoQ2FsMS5wZGbSFwsYGVdOUy5kYXRhTxEBoAAAAAABoAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA9QDlNlYXJjaENhbDEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwD1XQPHfWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAARWTFRJABAACAAA1iXv5wAAABEACAAA0DyiBgAAAAEAFAAwD1AAMArgAAv+rwAL/q4ABmkcAAIARU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBWTFRJOgBTZWFyY2hDYWwxLnBkZgAADgAeAA4AUwBlAGEAcgBjAGgAQwBhAGwAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAM1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvVkxUSS9TZWFyY2hDYWwxLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCkAKkAsQJVAlcCXAJnAnACfgKCAokCkgKXAqQCpwK5ArwCwQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALD}}

@article{SearchCal2,
	Author = {{Bonneau}, D. and {Delfosse}, X. and {Mourard}, D. and {Lafrasse}, S. and {Mella}, G. and {Cetre}, S. and {Clausse}, J.-M. and {Zins}, G.},
	Date-Added = {2014-09-15 16:00:29 +0200},
	Date-Modified = {2014-09-15 16:01:05 +0200},
	Journal = {{\aap}},
	Pages = {A53},
	Title = {"{SearchCal: a Virtual Observatory tool for searching calibrators in optical long-baseline interferometry. II. The faint-object case}"},
	Volume = {535},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QE1ZMVEkvU2VhcmNoQ2FsMi5wZGbSFwsYGVdOUy5kYXRhTxEBoAAAAAABoAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA9QDlNlYXJjaENhbDIucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwD1bQPHcsAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAARWTFRJABAACAAA1iXv5wAAABEACAAA0DyhXAAAAAEAFAAwD1AAMArgAAv+rwAL/q4ABmkcAAIARU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBWTFRJOgBTZWFyY2hDYWwyLnBkZgAADgAeAA4AUwBlAGEAcgBjAGgAQwBhAGwAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAM1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvVkxUSS9TZWFyY2hDYWwyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCkAKkAsQJVAlcCXAJnAnACfgKCAokCkgKXAqQCpwK5ArwCwQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALD}}

@article{Goto_2006,
	Author = {{Goto}, M. and {Stecklum}, B. and {Linz}, H. and {Feldt}, M. and {Henning}, T. and {Pascucci}, I. and {Usuda}, T.},
	Date-Added = {2014-09-15 15:41:36 +0200},
	Date-Modified = {2014-09-15 15:42:09 +0200},
	Journal = {{\apj}},
	Pages = {299-305},
	Title = {"{High-Resolution Infrared Imaging of Herschel 36 SE: A Showcase for the Influence of Massive Stars in Cluster Environments}"},
	Volume = {649},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvR290b18yMDA2LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNR290b18yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANs9A8cpQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0DycxAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBHb3RvXzIwMDYucGRmAAAOABwADQBHAG8AdABvAF8AMgAwADAANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Hb3RvXzIwMDYucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Blanco_2014,
	Author = {{Blanco C{\'a}rdenas}, M.~W. and {K\"aufl}, H.~U. and {Guerrero}, M.~A. and {Miranda}, L.~F. and {Seifahrt}, A.},
	Date-Added = {2014-09-07 17:41:24 +0000},
	Date-Modified = {2015-06-28 19:40:37 +0000},
	Journal = {{\aap}},
	Number = {566},
	Pages = {A133},
	Title = {"{CRIRES-VLT high-resolution spectro-astrometry as a tool in the search for disks inside the cores of planetary nebulae}"},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIlNwZWN0cm9fYXN0cm9tZXRyeS9CbGFuY29fMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEBzAAAAAABzAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA82D0JsYW5jb18yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDzzQMh7wAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJTcGVjdHJvX2FzdHJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADQMkkgAAAAAQAUADAPNgAwCuAAC/6vAAv+rgAGaRwAAgBUTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFNwZWN0cm9fYXN0cm9tZXRyeToAQmxhbmNvXzIwMTQucGRmAA4AIAAPAEIAbABhAG4AYwBvAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvU3BlY3Ryb19hc3Ryb21ldHJ5L0JsYW5jb18yMDE0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApACkgKXAqICqwK5Ar0CxALNAtIC3wLiAvQC9wL8AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAv4=}}

@article{Evans_1999,
	Author = {{Evans}, II, N.~J.},
	Date-Added = {2014-09-05 14:45:18 +0200},
	Date-Modified = {2014-09-05 14:45:46 +0200},
	Journal = {{\araa}},
	Pages = {311-362},
	Title = {"{Physical Conditions in Regions of Star Formation}"},
	Volume = {37},
	Year = {1999},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvRXZhbnNfMTk5OS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkV2YW5zXzE5OTkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDZvQLyh8AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANAvYLwAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoARXZhbnNfMTk5OS5wZGYADgAeAA4ARQB2AGEAbgBzAF8AMQA5ADkAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9FdmFuc18xOTk5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Sota_2014,
	Author = {{Sota}, A. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Morrell}, N.~I. and {Barb{\'a}}, R.~H. and {Walborn}, N.~R. and {Gamen}, R.~C. and {Arias}, J.~I. and {Alfaro}, E.~J.},
	Date-Added = {2014-08-29 11:37:25 +0200},
	Date-Modified = {2015-04-17 10:55:12 +0000},
	Journal = {{\apjs}},
	Pages = {10},
	Title = {"{The Galactic O-Star Spectroscopic Survey (GOSSS). II. Bright Southern Stars}"},
	Volume = {211},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJU1hc3NpdmVfc3RhcnMvTWFpel9BcGVsbGFuaXpfMjAxNC5wZGbSFwsYGVdOUy5kYXRhTxEB4AAAAAAB4AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oF01haXpfQXBlbGxhbml6XzIwMTQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDg/QJcGMAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAANAl+cwAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWFpel9BcGVsbGFuaXpfMjAxNC5wZGYAAA4AMAAXAE0AYQBpAHoAXwBBAHAAZQBsAGwAYQBuAGkAegBfADIAMAAxADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvTWFpel9BcGVsbGFuaXpfMjAxNC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtgC7AMMCpwKpAq4CuQLCAtAC1ALbAuQC6QL2AvkDCwMOAxMAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADFQ==}}

@article{Bonnell_2001,
	Author = {{Bonnell}, I.~A. and {Bate}, M.~R. and {Clarke}, C.~J. and {Pringle}, J.~E.},
	Date-Added = {2014-08-27 23:02:21 +0000},
	Date-Modified = {2014-08-27 23:03:32 +0000},
	Journal = {{\mnras}},
	Pages = {785-794},
	Title = {"{Competitive accretion in embedded stellar clusters}"},
	Volume = {323},
	Year = {2001},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDAxLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQm9ubmVsbF8yMDAxLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANatAj26gAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0CQT6AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCb25uZWxsXzIwMDEucGRmAA4AIgAQAEIAbwBuAG4AZQBsAGwAXwAyADAAMAAxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0Jvbm5lbGxfMjAwMS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Churchwell_2002,
	Author = {{Churchwell}, E.},
	Date-Added = {2014-08-27 22:53:55 +0000},
	Date-Modified = {2014-08-27 22:55:54 +0000},
	Journal = {{Hot Star Workshop III: The Earliest Phases of Massive Star Birth, ed. {Crowther}, P.}},
	Pages = {3},
	Title = {"{The Formation and Early Evolution of Massive Stars}"},
	Volume = {267},
	Year = {2002},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvQ2h1cmNod2VsbF8yMDAyLnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTQ2h1cmNod2VsbF8yMDAyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANftAj2aQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAA0CQR5AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBDaHVyY2h3ZWxsXzIwMDIucGRmAAAOACgAEwBDAGgAdQByAGMAaAB3AGUAbABsAF8AMgAwADAAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9DaHVyY2h3ZWxsXzIwMDIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Kraus_2014,
	Author = {{Kraus}, S.},
	Date-Added = {2014-07-28 18:06:25 +0200},
	Date-Modified = {2014-07-28 18:07:00 +0200},
	Journal = {{Astronomische Nachrichten}},
	Pages = {51},
	Title = {"{Combining optical spectroscopy and interferometry}"},
	Volume = {335},
	Year = {2014},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUludGVyZmVyb21ldHJ5L0tyYXVzXzIwMTQucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzg5LcmF1c18yMDE0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAz3z/vtNAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADP/CV0AAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBLcmF1c18yMDE0LnBkZgAADgAeAA4ASwByAGEAdQBzAF8AMgAwADEANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvS3JhdXNfMjAxNC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Kraus_2010_RevMex,
	Author = {{Kraus}, S. and {Hofmann}, K.-H. and {Preibisch}, T. and {Weigelt}, G.},
	Date-Added = {2014-07-28 18:04:09 +0200},
	Date-Modified = {2014-07-28 18:05:11 +0200},
	Journal = {{Revista Mexicana de Astronomia y Astrofisica Conference Series}},
	Pages = {63-66},
	Title = {"{Infrared Interferometry of Young Stellar Objects}"},
	Volume = {38},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJEludGVyZmVyb21ldHJ5L0tyYXVzXzIwMTBfUmV2TWV4LnBkZtIXCxgZV05TLmRhdGFPEQHYAAAAAAHYAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4VS3JhdXNfMjAxMF9SZXZNZXgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM8s/77KoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAAz/wk6gAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAVk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToAS3JhdXNfMjAxMF9SZXZNZXgucGRmAA4ALAAVAEsAcgBhAHUAcwBfADIAMAAxADAAXwBSAGUAdgBNAGUAeAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIARFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvS3JhdXNfMjAxMF9SZXZNZXgucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtQC6AMICngKgAqUCsAK5AscCywLSAtsC4ALtAvADAgMFAwoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADDA==}}

@article{Kraus_2012_disk,
	Author = {{Kraus}, S. and {Calvet}, N. and {Hartmann}, L. and {Hofmann}, K.-H. and {Kreplin}, A. and {Monnier}, J.~D. and {Weigelt}, G.},
	Date-Added = {2014-07-28 18:00:05 +0200},
	Date-Modified = {2014-07-28 18:01:54 +0200},
	Journal = {{\apj}},
	Pages = {11},
	Title = {"{On the Nature of the Herbig B[e] Star Binary System V921 Scorpii: Geometry and Kinematics of the Circumprimary Disk on Sub-AU Scales}"},
	Volume = {752},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIkludGVyZmVyb21ldHJ5L0tyYXVzXzIwMTJfZGlzay5wZGbSFwsYGVdOUy5kYXRhTxEB0AAAAAAB0AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOE0tyYXVzXzIwMTJfZGlzay5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDPXP++ucAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAAM/8I9wAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAFRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AEtyYXVzXzIwMTJfZGlzay5wZGYADgAoABMASwByAGEAdQBzAF8AMgAwADEAMgBfAGQAaQBzAGsALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEJVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0ludGVyZmVyb21ldHJ5L0tyYXVzXzIwMTJfZGlzay5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCzALgAwAKUApYCmwKmAq8CvQLBAsgC0QLWAuMC5gL4AvsDAAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMC}}

@inproceedings{Kraus_2012_SPIE,
	Author = {{Kraus}, S.},
	Booktitle = {Optical and Infrared Interferometry III},
	Date-Added = {2014-07-28 17:54:55 +0200},
	Date-Modified = {2017-05-10 11:38:34 +0000},
	Pages = {84451H},
	Series = {\procspie},
	Title = {"{New opportunities with spectro-interferometry and spectro-astrometry}"},
	Volume = {84451H},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHUludGVyZmVyb21ldHJ5L0tyYXVzXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAb4AAAAAAb4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMzg5LcmF1c18yMDEyLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAz0z/vqZgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW50ZXJmZXJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADP/CKmAAAAAQAUADAMzgAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEludGVyZmVyb21ldHJ5OgBLcmF1c18yMDEyLnBkZgAADgAeAA4ASwByAGEAdQBzAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvS3JhdXNfMjAxMi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArgCzALsCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Bonnell_2004,
	Author = {{Bonnell}, I.~A. and {Vine}, S.~G. and {Bate}, M.~R.},
	Date-Added = {2014-07-27 23:13:22 +0000},
	Date-Modified = {2014-07-27 23:13:59 +0000},
	Journal = {{\mnras}},
	Pages = {735-741},
	Title = {"{Massive star formation: nurture, not nature}"},
	Volume = {349},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDA0LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQm9ubmVsbF8yMDA0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANcM/6/5wAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz/s33AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCb25uZWxsXzIwMDQucGRmAA4AIgAQAEIAbwBuAG4AZQBsAGwAXwAyADAAMAA0AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0Jvbm5lbGxfMjAwNC5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Martins_2005,
	Author = {{Martins}, F. and {Schaerer}, D. and {Hillier}, D.~J.},
	Date-Added = {2014-07-27 18:36:55 +0000},
	Date-Modified = {2014-07-27 18:37:29 +0000},
	Journal = {{\aap}},
	Pages = {1049-1065},
	Title = {"{A new calibration of stellar parameters of Galactic O stars}"},
	Volume = {436},
	Year = {2005},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvTWFydGluc18yMDA1LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQTWFydGluc18yMDA1LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOFM/6vuoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz/r3KgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBNYXJ0aW5zXzIwMDUucGRmAA4AIgAQAE0AYQByAHQAaQBuAHMAXwAyADAAMAA1AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01hcnRpbnNfMjAwNS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Shang_2002,
	Author = {{Shang}, H. and {Glassgold}, A.~E. and {Shu}, F.~H. and {Lizano}, S.},
	Date-Added = {2014-07-15 16:17:14 +0200},
	Date-Modified = {2014-07-15 16:17:47 +0200},
	Journal = {{\apj}},
	Title = {"{Heating and Ionization of X-Winds}"},
	Volume = {564},
	Year = {2002}}

@article{Anglada_1997,
	Author = {{Anglada}, G.},
	Date-Added = {2014-07-15 16:05:51 +0200},
	Date-Modified = {2014-07-15 16:06:37 +0200},
	Journal = {{Astronomical Society of the Pacific Conference Series: ed. {Taylor}, A.~R. and {Paredes}, J.~M.}},
	Pages = {3-14},
	Title = {"{Radio Jets in Young Stellar Objects}"},
	Volume = {93},
	Year = {1996},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG1JhZGlvX2pldHMvQW5nbGFkYV8xOTk3LnBkZtIXCxgZV05TLmRhdGFPEQG6AAAAAAG6AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDx8QQW5nbGFkYV8xOTk3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPIM/qrWAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAClJhZGlvX2pldHMAEAAIAADWJe/nAAAAEQAIAADP6uWgAAAAAQAUADAPHwAwCuAAC/6vAAv+rgAGaRwAAgBNTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFJhZGlvX2pldHM6AEFuZ2xhZGFfMTk5Ny5wZGYAAA4AIgAQAEEAbgBnAGwAYQBkAGEAXwAxADkAOQA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA7VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9SYWRpb19qZXRzL0FuZ2xhZGFfMTk5Ny5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArACxALkCdwJ5An4CiQKSAqACpAKrArQCuQLGAskC2wLeAuMAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC5Q==}}

@article{Takami_2003,
	Author = {{Takami}, M. and {Bailey}, J. and {Chrysostomou}, A.},
	Date-Added = {2014-07-15 14:25:29 +0200},
	Date-Modified = {2014-07-15 14:26:25 +0200},
	Journal = {{\aap}},
	Pages = {675-691},
	Title = {"{A spectro-astrometric study of southern pre-main sequence stars. Binaries, outflows, and disc structure down to AU scales}"},
	Volume = {397},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIlNwZWN0cm9fYXN0cm9tZXRyeS9UYWthbWlfMjAwMy5wZGbSFwsYGVdOUy5kYXRhTxEBzAAAAAABzAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA82D1Rha2FtaV8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwD0fP6pYCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJTcGVjdHJvX2FzdHJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADP6s5CAAAAAQAUADAPNgAwCuAAC/6vAAv+rgAGaRwAAgBUTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFNwZWN0cm9fYXN0cm9tZXRyeToAVGFrYW1pXzIwMDMucGRmAA4AIAAPAFQAYQBrAGEAbQBpAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvU3BlY3Ryb19hc3Ryb21ldHJ5L1Rha2FtaV8yMDAzLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApACkgKXAqICqwK5Ar0CxALNAtIC3wLiAvQC9wL8AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAv4=}}

@article{Mathis_1977,
	Author = {{Mathis}, J.~S. and {Rumpl}, W. and {Nordsieck}, K.~H.},
	Date-Added = {2014-07-14 19:23:48 +0200},
	Date-Modified = {2014-07-14 19:24:18 +0200},
	Journal = {{\apj}},
	Pages = {425-433},
	Title = {"{The size distribution of interstellar grains}"},
	Volume = {217},
	Year = {1977},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvTWF0aGlzXzE5NzcucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9NYXRoaXNfMTk3Ny5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4Yz+mKVAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADP6cKUAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AE1hdGhpc18xOTc3LnBkZgAADgAgAA8ATQBhAHQAaABpAHMAXwAxADkANwA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL01hdGhpc18xOTc3LnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Kim_1994,
	Author = {{Kim}, S.-H. and {Martin}, P.~G. and {Hendry}, P.~D.},
	Date-Added = {2014-07-14 19:21:18 +0200},
	Date-Modified = {2014-07-14 19:21:50 +0200},
	Journal = {{\apj}},
	Pages = {164-175},
	Title = {"{The size distribution of interstellar dust particles as determined from extinction}"},
	Volume = {422},
	Year = {1994},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGk1hc3NpdmVfc3RhcnMvS2ltXzE5OTQucGRm0hcLGBlXTlMuZGF0YU8RAbIAAAAAAbIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKAxLaW1fMTk5NC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA3vz+mJrgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADP6cHuAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBMTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEtpbV8xOTk0LnBkZgAOABoADABLAGkAbQBfADEAOQA5ADQALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASADpVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS2ltXzE5OTQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AqwCwALgCbgJwAnUCgAKJApcCmwKiAqsCsAK9AsAC0gLVAtoAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC3A==}}

@article{Robitaille_2007,
	Author = {{Robitaille}, T.~P. and {Whitney}, B.~A. and {Indebetouw}, R. and {Wood}, K.},
	Date-Added = {2014-07-14 13:19:32 +0200},
	Date-Modified = {2014-07-14 13:20:02 +0200},
	Journal = {{\apjs}},
	Pages = {328-352},
	Title = {"{Interpreting Spectral Energy Distributions from Young Stellar Objects. II. Fitting Observed SEDs Using a Large Grid of Precomputed Models}"},
	Volume = {169},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvUm9iaXRhaWxsZV8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTUm9iaXRhaWxsZV8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAON8/pLcYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz+lmBgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBSb2JpdGFpbGxlXzIwMDcucGRmAAAOACgAEwBSAG8AYgBpAHQAYQBpAGwAbABlAF8AMgAwADAANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Sb2JpdGFpbGxlXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Hyperion_2011,
	Author = {{Robitaille}, T.~P.},
	Date-Added = {2014-07-14 12:38:24 +0200},
	Date-Modified = {2014-07-14 13:17:53 +0200},
	Journal = {{\aap}},
	Pages = {A79},
	Title = {"{HYPERION: an open-source parallelized three-dimensional dust continuum radiative transfer code}"},
	Volume = {536},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvSHlwZXJpb25fMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUh5cGVyaW9uXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDevP6Ss6AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM/pY3oAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoASHlwZXJpb25fMjAxMS5wZGYAAA4AJAARAEgAeQBwAGUAcgBpAG8AbgBfADIAMAAxADEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvSHlwZXJpb25fMjAxMS5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Whitney_2003,
	Author = {{Whitney}, B.~A. and {Wood}, K. and {Bjorkman}, J.~E. and {Cohen}, M.},
	Date-Added = {2014-07-14 11:26:21 +0200},
	Date-Modified = {2014-07-14 13:19:15 +0200},
	Journal = {{\apj}},
	Pages = {1079-1099},
	Title = {"{Two-dimensional Radiative Transfer in Protostellar Envelopes. II. An Evolutionary Sequence}"},
	Volume = {598},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvV2hpdG5leV8yMDAzYi5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEVdoaXRuZXlfMjAwM2IucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDn7P6RqyAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM/pUvIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAV2hpdG5leV8yMDAzYi5wZGYAAA4AJAARAFcAaABpAHQAbgBlAHkAXwAyADAAMAAzAGIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvV2hpdG5leV8yMDAzYi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Lawson_2004_spie,
	Author = {{Lawson}, P.~R. and {Cotton}, W.~D. and {Hummel}, C.~A. and {Monnier}, J.~D. and {Zhao}, M. and {Young}, J.~S. and {Thorsteinsson}, H. and {Meimon}, S.~C. and {Mugnier}, L.~M. and {Le Besnerais}, G. and {Thiebaut}, E.~M. and {Tuthill}, P.~G.},
	Date-Added = {2014-07-11 13:22:10 +0200},
	Date-Modified = {2014-07-11 13:29:50 +0200},
	Journal = {{New Frontiers in Stellar Interferometry: Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {886},
	Title = {"{An interferometry imaging beauty contest}"},
	Volume = {5491},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHkludGVyZmVyb21ldHJ5L0xhd3Nvbl8yMDA0LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDM4PTGF3c29uXzIwMDQucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAM/8/lQjIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADkludGVyZmVyb21ldHJ5ABAACAAA1iXv5wAAABEACAAAz+V6cgAAAAEAFAAwDM4AMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBJbnRlcmZlcm9tZXRyeToATGF3c29uXzIwMDQucGRmAA4AIAAPAEwAYQB3AHMAbwBuAF8AMgAwADAANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW50ZXJmZXJvbWV0cnkvTGF3c29uXzIwMDQucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArwC0ALwCgAKCAocCkgKbAqkCrQK0Ar0CwgLPAtIC5ALnAuwAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC7g==}}

@inproceedings{LITpro,
	Author = {{Tallon-Bosc}, I. and {Tallon}, M. and {Thi{\'e}baut}, E. and {B{\'e}chet}, C. and {Mella}, G. and {Lafrasse}, S. and {Chesneau}, O. and {Domiciano de Souza}, A. and {Duvert}, G. and {Mourard}, D. and {Petrov}, R. and {Vannier}, M.},
	Booktitle = {Optical and Infrared Interferometry},
	Date-Added = {2014-05-12 13:45:19 +0200},
	Date-Modified = {2017-05-10 11:42:09 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Month = {jul},
	Pages = {70131J},
	Series = {\procspie},
	Title = {"{LITpro: a model fitting software for optical interferometry}"},
	Volume = {7013},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QD1ZMVEkvTElUcHJvLnBkZtIXCxgZV05TLmRhdGFPEQGQAAAAAAGQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwD1AKTElUcHJvLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPVM+WLGoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABFZMVEkAEAAIAADWJe/nAAAAEQAIAADPlmSqAAAAAQAUADAPUAAwCuAAC/6vAAv+rgAGaRwAAgBBTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFZMVEk6AExJVHByby5wZGYAAA4AFgAKAEwASQBUAHAAcgBvAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgAvVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9WTFRJL0xJVHByby5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AoAClAK0CQQJDAkgCUwJcAmoCbgJ1An4CgwKQApMCpQKoAq0AAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACrw==}}

@article{AMBER_Chelli_2009,
	Author = {{Chelli}, A. and {Utrera}, O.~H. and {Duvert}, G.},
	Date-Added = {2014-05-11 19:40:36 +0200},
	Date-Modified = {2014-05-11 19:41:16 +0200},
	Journal = {{\aap}},
	Month = {aug},
	Pages = {705-709},
	Title = {"{Optimised data reduction for the AMBER/VLTI instrument}"},
	Volume = {502},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGlZMVEkvQU1CRVJfQ2hlbGxpXzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAboAAAAAAboAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAPUBVBTUJFUl9DaGVsbGlfMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA9Rz5UuNgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAEVkxUSQAQAAgAANYl7+cAAAARAAgAAM+VZnYAAAABABQAMA9QADAK4AAL/q8AC/6uAAZpHAACAExNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAVkxUSToAQU1CRVJfQ2hlbGxpXzIwMDkucGRmAA4ALAAVAEEATQBCAEUAUgBfAEMAaABlAGwAbABpAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvVkxUSS9BTUJFUl9DaGVsbGlfMjAwOS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCrALAAuAJ2AngCfQKIApECnwKjAqoCswK4AsUCyALaAt0C4gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALk}}

@article{AMBER_Tatulli_2007,
	Author = {{Tatulli}, E. and {Millour}, F. and {Chelli}, A. and {Duvert}, G. and {Acke}, B. and {Hernandez Utrera}, O. and {Hofmann}, K.-H. and {Kraus}, S. and {Malbet}, F. and {M{\`e}ge}, P. and {Petrov}, R.~G. and {Vannier}, M. and {Zins}, G. and {Antonelli}, P. and {Beckmann}, U. and {Bresson}, Y. and {Dugu{\'e}}, M. and {Gennari}, S. and {Gl{\"u}ck}, L. and {Kern}, P. and {Lagarde}, S. and {Le Coarer}, E. and {Lisi}, F. and {Perraut}, K. and {Puget}, P. and {Rantakyr{\"o}}, F. and {Robbe-Dubois}, S. and {Roussel}, A. and {Weigelt}, G. and {Accardo}, M. and {Agabi}, K. and {Altariba}, E. and {Arezki}, B. and {Aristidi}, E. and {Baffa}, C. and {Behrend}, J. and {Bl{\"o}cker}, T. and {Bonhomme}, S. and {Busoni}, S. and {Cassaing}, F. and {Clausse}, J.-M. and {Colin}, J. and {Connot}, C. and {Delboulb{\'e}}, A. and {Domiciano de Souza}, A. and {Driebe}, T. and {Feautrier}, P. and {Ferruzzi}, D. and {Forveille}, T. and {Fossat}, E. and {Foy}, R. and {Fraix-Burnet}, D. and {Gallardo}, A. and {Giani}, E. and {Gil}, C. and {Glentzlin}, A. and {Heiden}, M. and {Heininger}, M. and {Kamm}, D. and {Kiekebusch}, M. and {Le Contel}, D. and {Le Contel}, J.-M. and {Lesourd}, T. and {Lopez}, B. and {Lopez}, M. and {Magnard}, Y. and {Marconi}, A. and {Mars}, G. and {Martinot-Lagarde}, G. and {Mathias}, P. and {Monin}, J.-L. and {Mouillet}, D. and {Mourard}, D. and {Nussbaum}, E. and {Ohnaka}, K. and {Pacheco}, J. and {Perrier}, C. and {Rabbia}, Y. and {Rebattu}, S. and {Reynaud}, F. and {Richichi}, A. and {Robini}, A. and {Sacchettini}, M. and {Schertl}, D. and {Sch{\"o}ller}, M. and {Solscheid}, W. and {Spang}, A. and {Stee}, P. and {Stefanini}, P. and {Tallon}, M. and {Tallon-Bosc}, I. and {Tasso}, D. and {Testi}, L. and {Vakili}, F. and {von der L{\"u}he}, O. and {Valtier}, J.-C. and {Ventura}, N.},
	Date-Added = {2014-05-11 19:36:45 +0200},
	Date-Modified = {2014-05-11 19:37:28 +0200},
	Journal = {{\aap}},
	Month = {mar},
	Pages = {29-42},
	Title = {"{Interferometric data reduction with AMBER/VLTI. Principle, estimators, and illustration}"},
	Volume = {464},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG1ZMVEkvQU1CRVJfVGF0dWxsaV8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHAAAAAAAHAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwD1AWQU1CRVJfVGF0dWxsaV8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPU8+VLSoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABFZMVEkAEAAIAADWJe/nAAAAEQAIAADPlWVqAAAAAQAUADAPUAAwCuAAC/6vAAv+rgAGaRwAAgBNTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFZMVEk6AEFNQkVSX1RhdHVsbGlfMjAwNy5wZGYAAA4ALgAWAEEATQBCAEUAUgBfAFQAYQB0AHUAbABsAGkAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA7VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9WTFRJL0FNQkVSX1RhdHVsbGlfMjAwNy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ArACxALkCfQJ/AoQCjwKYAqYCqgKxAroCvwLMAs8C4QLkAukAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC6w==}}

@article{Kraus_2009ori,
	Author = {{Kraus}, S. and {Weigelt}, G. and {Balega}, Y.~Y. and {Docobo}, J.~A. and {Hofmann}, K.-H. and {Preibisch}, T. and {Schertl}, D. and {Tamazian}, V.~S. and {Driebe}, T. and {Ohnaka}, K. and {Petrov}, R. and {Sch{\"o}ller}, M. and {Smith}, M.},
	Date-Added = {2014-05-09 14:32:47 +0200},
	Date-Modified = {2015-04-17 11:19:17 +0000},
	Journal = {{\aap}},
	Month = {apr},
	Pages = {195-207},
	Title = {"{Tracing the young massive high-eccentricity binary system ${\theta}^{1}$ Orionis C through periastron passage}"},
	Volume = {497},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvS3JhdXNfMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDktyYXVzXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfDPkkMeAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM+Se14AAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3JhdXNfMjAwOS5wZGYADgAeAA4ASwByAGEAdQBzAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9LcmF1c18yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Walborn_2007,
	Author = {{Walborn}, N.~R.},
	Date-Added = {2014-05-09 14:10:48 +0200},
	Date-Modified = {2014-05-09 14:11:22 +0200},
	Journal = {{ArXiv Astrophysics e-prints; astro-ph/0701573}},
	Month = {jan},
	Title = {"{Optically observable zero-age main-sequence O stars}"},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvV2FsYm9ybl8yMDA3LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQV2FsYm9ybl8yMDA3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOes+SPbgAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz5J1+AAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBXYWxib3JuXzIwMDcucGRmAA4AIgAQAFcAYQBsAGIAbwByAG4AXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1dhbGJvcm5fMjAwNy5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Arias_2010,
	Author = {{Arias}, J.~I. and {Barb{\'a}}, R.~H. and {Gamen}, R.~C. and {Morrell}, N.~I. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Alfaro}, E.~J. and {Sota}, A. and {Walborn}, N.~R. and {Moni Bidin}, C.},
	Date-Added = {2014-05-09 14:02:42 +0200},
	Date-Modified = {2014-05-09 14:03:15 +0200},
	Journal = {{\apjl}},
	Month = {feb},
	Pages = {L30-L34},
	Title = {"{On The Multiplicity of the Zero-Age Main-Sequence O Star Herschel 36}"},
	Volume = {710},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQXJpYXNfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkFyaWFzXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDTnPkjwWAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM+SdFYAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQXJpYXNfMjAxMC5wZGYADgAeAA4AQQByAGkAYQBzAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Bcmlhc18yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Sanchez-Bermudez_2013,
	Author = {{Sanchez-Bermudez}, J. and {Sch{\"o}del}, R. and {Alberdi}, A. and {Barb{\'a}}, R.~H. and {Hummel}, C.~A. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Pott}, J.-U.},
	Date-Added = {2014-05-09 13:42:23 +0200},
	Date-Modified = {2014-05-09 13:42:59 +0200},
	Journal = {{\aap}},
	Month = {jun},
	Pages = {L4},
	Title = {"{Direct detection of the tertiary component in the massive multiple HD 150136 with VLTI}"},
	Volume = {554},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJ01hc3NpdmVfc3RhcnMvU2FuY2hlei1CZXJtdWRlel8yMDEzLnBkZtIXCxgZV05TLmRhdGFPEQHoAAAAAAHoAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgZU2FuY2hlei1CZXJtdWRlel8yMDEzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOP8+SN0oAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz5JvigAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAWU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTYW5jaGV6LUJlcm11ZGV6XzIwMTMucGRmAAAOADQAGQBTAGEAbgBjAGgAZQB6AC0AQgBlAHIAbQB1AGQAZQB6AF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAR1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TYW5jaGV6LUJlcm11ZGV6XzIwMTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALgAvQDFArECswK4AsMCzALaAt4C5QLuAvMDAAMDAxUDGAMdAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAx8=}}

@article{Arias_2006,
	Author = {{Arias}, J.~I. and {Barb{\'a}}, R.~H. and {Ma{\'{\i}}z Apell{\'a}niz}, J. and {Morrell}, N.~I. and {Rubio}, M.},
	Date-Added = {2014-05-09 13:40:08 +0200},
	Date-Modified = {2015-04-17 11:15:45 +0000},
	Journal = {{\mnras}},
	Month = {mar},
	Pages = {739-757},
	Title = {"{The infrared Hourglass cluster in M8$^{*}{\dagger}$}"},
	Volume = {366},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvQXJpYXNfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDkFyaWFzXzIwMDYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDS3Pkja6AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM+SbvoAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAQXJpYXNfMjAwNi5wZGYADgAeAA4AQQByAGkAYQBzAF8AMgAwADAANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9Bcmlhc18yMDA2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Maiz-Apellaniz_2010,
	Author = {{Ma{\'{\i}}z Apell{\'a}niz}, J.},
	Date-Added = {2014-05-09 13:12:27 +0200},
	Date-Modified = {2015-04-17 11:38:54 +0000},
	Journal = {{\aap}},
	Pages = {A1},
	Title = {"{High-resolution imaging of Galactic massive stars with AstraLux. I. 138 fields with $\delta$ > -25 deg.}"},
	Volume = {518},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QJU1hc3NpdmVfc3RhcnMvTWFpei1BcGVsbGFuaXpfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEB4AAAAAAB4AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oF01haXotQXBlbGxhbml6XzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDg3PkjBAAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM+SaIAAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFdNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWFpei1BcGVsbGFuaXpfMjAxMC5wZGYAAA4AMAAXAE0AYQBpAHoALQBBAHAAZQBsAGwAYQBuAGkAegBfADIAMAAxADAALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEVVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvTWFpei1BcGVsbGFuaXpfMjAxMC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtgC7AMMCpwKpAq4CuQLCAtAC1ALbAuQC6QL2AvkDCwMOAxMAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADFQ==}}

@article{Mason_2009,
	Author = {{Mason}, B.~D. and {Hartkopf}, W.~I. and {Gies}, D.~R. and {Henry}, T.~J. and {Helsel}, J.~W.},
	Date-Added = {2014-05-09 13:10:19 +0200},
	Date-Modified = {2014-05-09 13:11:04 +0200},
	Journal = {{\aj}},
	Month = {feb},
	Pages = {3358-3377},
	Title = {"{The High Angular Resolution Multiplicity of Massive Stars}"},
	Volume = {137},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvTWFzb25fMjAwOS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDk1hc29uXzIwMDkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDhfPki/OAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM+SaA4AAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoATWFzb25fMjAwOS5wZGYADgAeAA4ATQBhAHMAbwBuAF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9NYXNvbl8yMDA5LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Sana_2012sci,
	Author = {{Sana}, H. and {de Mink}, S.~E. and {de Koter}, A. and {Langer}, N. and {Evans}, C.~J. and {Gieles}, M. and {Gosset}, E. and {Izzard}, R.~G. and {Le Bouquin}, J.-B. and {Schneider}, F.~R.~N.},
	Date-Added = {2014-05-09 13:07:42 +0200},
	Date-Modified = {2014-05-09 13:08:39 +0200},
	Journal = {{Science}},
	Month = {jul},
	Pages = {444},
	Title = {"{Binary Interaction Dominates the Evolution of Massive Stars}"},
	Volume = {337},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvU2FuYV8yMDEyc2NpLnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQU2FuYV8yMDEyc2NpLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOO8+SLyoAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz5JnagAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTYW5hXzIwMTJzY2kucGRmAA4AIgAQAFMAYQBuAGEAXwAyADAAMQAyAHMAYwBpAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL1NhbmFfMjAxMnNjaS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Sana_2011,
	Author = {{Sana}, H. and {Evans}, C.~J.},
	Date-Added = {2014-05-09 12:54:23 +0200},
	Date-Modified = {2014-05-09 12:55:15 +0200},
	Journal = {{IAU Symposium, eds. {Neiner}, C. and {Wade}, G. and {Meynet}, G. and {Peters}, G. }},
	Pages = {474-485},
	Title = {"{The multiplicity of massive stars}"},
	Volume = {272},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvU2FuYV8yMDExLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNU2FuYV8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOOs+SK/YAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz5JkNgAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBTYW5hXzIwMTEucGRmAAAOABwADQBTAGEAbgBhAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9TYW5hXzIwMTEucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Yelda_2011,
	Author = {{Yelda}, S. and {Ghez}, A.~M. and {Lu}, J.~R. and {Do}, T. and {Clarkson}, W. and {Matthews}, K.},
	Date-Added = {2014-05-06 18:43:34 +0200},
	Date-Modified = {2014-05-06 18:53:20 +0200},
	Journal = {{The Galactic Astronomical Society of the Pacific Conference Series, ed. {Morris}, M.~R., {Wang}, Q.~D., {Yuan}, F.}},
	Pages = {167},
	Title = {"{Increasing the Scientific Return of Stellar Orbits at the Galactic Center}"},
	Volume = {439},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QGUJvd19zaG9ja3MvWWVsZGFfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBsgAAAAABsgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAr7DlllbGRhXzIwMTEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCv3PjomCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAApCb3dfc2hvY2tzABAACAAA1iXv5wAAABEACAAAz47BwgAAAAEAFAAwCvsAMArgAAv+rwAL/q4ABmkcAAIAS01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBCb3dfc2hvY2tzOgBZZWxkYV8yMDExLnBkZgAADgAeAA4AWQBlAGwAZABhAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAOVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvQm93X3Nob2Nrcy9ZZWxkYV8yMDExLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCqAK8AtwJtAm8CdAJ/AogClgKaAqECqgKvArwCvwLRAtQC2QAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALb}}

@article{Lu_2013,
	Author = {{Lu}, J.~R. and {Do}, T. and {Ghez}, A.~M. and {Morris}, M.~R. and {Yelda}, S. and {Matthews}, K.},
	Date-Added = {2014-05-06 18:34:45 +0200},
	Date-Modified = {2014-05-06 18:35:40 +0200},
	Journal = {{\apj}},
	Pages = {155},
	Title = {"{Stellar Populations in the Central 0.5 pc of the Galaxy. II. The Initial Mass Function}"},
	Volume = {764},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QFkJvd19zaG9ja3MvTHVfMjAxMy5wZGbSFwsYGVdOUy5kYXRhTxEBpAAAAAABpAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAr7C0x1XzIwMTMucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCvzPjodQAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAApCb3dfc2hvY2tzABAACAAA1iXv5wAAABEACAAAz46/kAAAAAEAFAAwCvsAMArgAAv+rwAL/q4ABmkcAAIASE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBCb3dfc2hvY2tzOgBMdV8yMDEzLnBkZgAOABgACwBMAHUAXwAyADAAMQAzAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA2VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9Cb3dfc2hvY2tzL0x1XzIwMTMucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4ApwCsALQCXAJeAmMCbgJ3AoUCiQKQApkCngKrAq4CwALDAsgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAACyg==}}

@article{Larson_1982,
	Author = {{Larson}, R.~B.},
	Date-Added = {2014-04-07 17:04:30 +0200},
	Date-Modified = {2014-04-07 17:23:36 +0200},
	Journal = {\mnras},
	Pages = {159-174},
	Title = {"{Mass spectra of young stars}"},
	Volume = {200},
	Year = {1982},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvTGFyc29uXzE5ODIucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9MYXJzb25fMTk4Mi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4Iz2hEmAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADPaG7IAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AExhcnNvbl8xOTgyLnBkZgAADgAgAA8ATABhAHIAcwBvAG4AXwAxADkAOAAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0xhcnNvbl8xOTgyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Nurnberger_2003,
	Author = {{N{\"u}rnberger}, D.~E.~A.},
	Date-Added = {2014-03-31 14:05:21 +0200},
	Date-Modified = {2014-03-31 14:06:14 +0200},
	Journal = {{\aap}},
	Pages = {255-265},
	Title = {"{Infrared observations of NGC 3603. III. The enigmatic, highly reddened sources of IRS 9}"},
	Volume = {404},
	Year = {2003},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU5HQzM2MDNfSVJTOUEvTnVybmJlcmdlcl8yMDAzLnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDxgTTnVybmJlcmdlcl8yMDAzLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPGc8pA24AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU5HQzM2MDNfSVJTOUEAABAACAAA1iXv5wAAABEACAAAzyktngAAAAEAFAAwDxgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBOR0MzNjAzX0lSUzlBOgBOdXJuYmVyZ2VyXzIwMDMucGRmAAAOACgAEwBOAHUAcgBuAGIAZQByAGcAZQByAF8AMgAwADAAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTkdDMzYwM19JUlM5QS9OdXJuYmVyZ2VyXzIwMDMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Lada_1987,
	Author = {{Lada}, C.~J.},
	Date-Added = {2014-03-31 13:57:40 +0200},
	Date-Modified = {2014-03-31 13:59:05 +0200},
	Journal = {{Star Forming Regions, {Peimbert}, M. and {Jugaku}, J.}},
	Pages = {1-17},
	Title = {"{Star formation - From OB associations to protostars}"},
	Volume = {115},
	Year = {1987},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG01hc3NpdmVfc3RhcnMvTGFkYV8xOTg3LnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgNTGFkYV8xOTg3LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAOB89e3mwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAz18InAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIATU1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBMYWRhXzE5ODcucGRmAAAOABwADQBMAGEAZABhAF8AMQA5ADgANwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9MYWRhXzE5ODcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Baines_2006,
	Author = {{Baines}, D. and {Oudmaijer}, R.~D. and {Porter}, J.~M. and {Pozzo}, M.},
	Date-Added = {2014-03-12 18:15:06 +0100},
	Date-Modified = {2014-03-12 18:15:55 +0100},
	Journal = {{\mnras}},
	Pages = {737-753},
	Title = {"{On the binarity of Herbig Ae/Be stars}"},
	Volume = {367},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIlNwZWN0cm9fYXN0cm9tZXRyeS9CYWluZXNfMjAwNi5wZGbSFwsYGVdOUy5kYXRhTxEBzAAAAAABzAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA82D0JhaW5lc18yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDznPRhvkAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJTcGVjdHJvX2FzdHJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADPRkYUAAAAAQAUADAPNgAwCuAAC/6vAAv+rgAGaRwAAgBUTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFNwZWN0cm9fYXN0cm9tZXRyeToAQmFpbmVzXzIwMDYucGRmAA4AIAAPAEIAYQBpAG4AZQBzAF8AMgAwADAANgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvU3BlY3Ryb19hc3Ryb21ldHJ5L0JhaW5lc18yMDA2LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApACkgKXAqICqwK5Ar0CxALNAtIC3wLiAvQC9wL8AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAv4=}}

@article{Berger_2007,
	Author = {{Berger}, J.~P. and {Segransan}, D.},
	Date-Added = {2014-03-10 16:03:28 +0100},
	Date-Modified = {2016-05-31 00:41:35 +0000},
	Journal = {{\nar}},
	Number = {576-582},
	Title = {{An introduction to visibility modeling}},
	Volume = {51},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QK0ludGVyZmVyb21ldHJ5L1Zpc19tb2RlbGluZ19CZXJnZXJfMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEB9gAAAAAB9gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAzOHFZpc19tb2RlbGluZ19CZXJnZXJfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDR7PQ1oIAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA5JbnRlcmZlcm9tZXRyeQAQAAgAANYl7+cAAAARAAgAAM9DhDgAAAABABQAMAzOADAK4AAL/q8AC/6uAAZpHAACAF1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoASW50ZXJmZXJvbWV0cnk6AFZpc19tb2RlbGluZ19CZXJnZXJfMjAwNy5wZGYAAA4AOgAcAFYAaQBzAF8AbQBvAGQAZQBsAGkAbgBnAF8AQgBlAHIAZwBlAHIAXwAyADAAMAA3AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBLVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9JbnRlcmZlcm9tZXRyeS9WaXNfbW9kZWxpbmdfQmVyZ2VyXzIwMDcucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALwAwQDJAsMCxQLKAtUC3gLsAvAC9wMAAwUDEgMVAycDKgMvAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAzE=}}

@article{Bernat_2012,
	Author = {{Bernat}, D. and {Martinache}, F. and {Ireland}, M. and {Tuthill}, P. and {Lloyd}, J.},
	Date-Added = {2014-03-06 19:38:23 +0100},
	Date-Modified = {2014-03-06 19:38:55 +0100},
	Journal = {{\apj}},
	Pages = {8},
	Title = {"{The Use of Spatial Filtering with Aperture Masking Interferometry and Adaptive Optics}"},
	Volume = {756},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEFwZXJ0dXJlX01hc2tpbmcvQmVybmF0XzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAcYAAAAAAcYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAK4w9CZXJuYXRfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMArkzz5GhAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAQQXBlcnR1cmVfTWFza2luZwAQAAgAANYl7+cAAAARAAgAAM8+cLQAAAABABQAMArjADAK4AAL/q8AC/6uAAZpHAACAFJNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAQXBlcnR1cmVfTWFza2luZzoAQmVybmF0XzIwMTIucGRmAA4AIAAPAEIAZQByAG4AYQB0AF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvQXBlcnR1cmVfTWFza2luZy9CZXJuYXRfMjAxMi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCxALYAvgKIAooCjwKaAqMCsQK1ArwCxQLKAtcC2gLsAu8C9AAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAL2}}

@article{Bernat_2010,
	Author = {{Bernat}, D. and {Bouchez}, A.~H. and {Ireland}, M. and {Tuthill}, P. and {Martinache}, F. and {Angione}, J. and {Burruss}, R.~S. and {Cromer}, J.~L. and {Dekany}, R.~G. and {Guiwits}, S.~R. and {Henning}, J.~R. and {Hickey}, J. and {Kibblewhite}, E. and {McKenna}, D.~L. and {Moore}, A.~M. and {Petrie}, H.~L. and {Roberts}, J. and {Shelton}, J.~C. and {Thicksten}, R.~P. and {Trinh}, T. and {Tripathi}, R. and {Troy}, M. and {Truong}, T. and {Velur}, V. and {Lloyd}, J.~P.},
	Date-Added = {2014-03-06 19:34:10 +0100},
	Date-Modified = {2014-03-06 19:34:40 +0100},
	Journal = {{\apj}},
	Pages = {724-735},
	Title = {"{A Close Companion Search Around L Dwarfs Using Aperture Masking Interferometry and Palomar Laser Guide Star Adaptive Optics}"},
	Volume = {715},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHEJyb3duX2R3YXJmcy9CZXJuYXRfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsAD0Jlcm5hdF8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCwHPPkVSAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxCcm93bl9kd2FyZnMAEAAIAADWJe/nAAAAEQAIAADPPm+CAAAAAQAUADALAAAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEJyb3duX2R3YXJmczoAQmVybmF0XzIwMTAucGRmAA4AIAAPAEIAZQByAG4AYQB0AF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvQnJvd25fZHdhcmZzL0Jlcm5hdF8yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Tuthill_2010,
	Author = {{Tuthill}, P. and {Lacour}, S. and {Amico}, P. and {Ireland}, M. and {Norris}, B. and {Stewart}, P. and {Evans}, T. and {Kraus}, A. and {Lidman}, C. and {Pompei}, E. and {Kornweibel}, N.},
	Date-Added = {2014-03-06 19:28:06 +0100},
	Date-Modified = {2015-03-06 01:59:56 +0000},
	Journal = {Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series},
	Pages = {1},
	Title = {"{Sparse aperture masking (SAM) at NAOS/CONICA on the VLT}"},
	Volume = {7735},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUFwZXJ0dXJlX01hc2tpbmcvVHV0aGlsbF8yMDEwLnBkZtIXCxgZV05TLmRhdGFPEQHMAAAAAAHMAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCuMQVHV0aGlsbF8yMDEwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAK+c8+RHAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAEEFwZXJ0dXJlX01hc2tpbmcAEAAIAADWJe/nAAAAEQAIAADPPm6gAAAAAQAUADAK4wAwCuAAC/6vAAv+rgAGaRwAAgBTTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEFwZXJ0dXJlX01hc2tpbmc6AFR1dGhpbGxfMjAxMC5wZGYAAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBBVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9BcGVydHVyZV9NYXNraW5nL1R1dGhpbGxfMjAxMC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsgC3AL8CjwKRApYCoQKqArgCvALDAswC0QLeAuEC8wL2AvsAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC/Q==}}

@article{Cieza_2013,
	Author = {{Cieza}, L.~A. and {Lacour}, S. and {Schreiber}, M.~R. and {Casassus}, S. and {Jord{\'a}n}, A. and {Mathews}, G.~S. and {C{\'a}novas}, H. and {M{\'e}nard}, F. and {Kraus}, A.~L. and {P{\'e}rez}, S. and {Tuthill}, P. and {Ireland}, M.~J.},
	Date-Added = {2014-03-06 19:25:54 +0100},
	Date-Modified = {2014-03-06 19:26:51 +0100},
	Journal = {{\apjl}},
	Pages = {L12},
	Title = {"{Sparse Aperture Masking Observations of the FL Cha Pre-transitional Disk}"},
	Volume = {762},
	Year = {2013},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG0Jyb3duX2R3YXJmcy9DaWV6YV8yMDEzLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCwAOQ2llemFfMjAxMy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALAs8+Q+4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADEJyb3duX2R3YXJmcwAQAAgAANYl7+cAAAARAAgAAM8+bh4AAAABABQAMAsAADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAQnJvd25fZHdhcmZzOgBDaWV6YV8yMDEzLnBkZgAADgAeAA4AQwBpAGUAegBhAF8AMgAwADEAMwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvQnJvd25fZHdhcmZzL0NpZXphXzIwMTMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Lacour_2011,
	Author = {{Lacour}, S. and {Tuthill}, P. and {Amico}, P. and {Ireland}, M. and {Ehrenreich}, D. and {Huelamo}, N. and {Lagrange}, A.-M.},
	Date-Added = {2014-03-06 18:45:26 +0100},
	Date-Modified = {2014-03-06 18:46:02 +0100},
	Journal = {{\aap}},
	Pages = {A72},
	Title = {"{Sparse aperture masking at the VLT. I. Faint companion detection limits for the two debris disk stars HD 92945 and HD 141569}"},
	Volume = {532},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHEJyb3duX2R3YXJmcy9MYWNvdXJfMjAxMS5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMAsAD0xhY291cl8yMDExLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwCwTPPjoCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAAxCcm93bl9kd2FyZnMAEAAIAADWJe/nAAAAEQAIAADPPmQyAAAAAQAUADALAAAwCuAAC/6vAAv+rgAGaRwAAgBOTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEJyb3duX2R3YXJmczoATGFjb3VyXzIwMTEucGRmAA4AIAAPAEwAYQBjAG8AdQByAF8AMgAwADEAMQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvQnJvd25fZHdhcmZzL0xhY291cl8yMDExLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Evans_2012,
	Author = {{Evans}, T.~M. and {Ireland}, M.~J. and {Kraus}, A.~L. and {Martinache}, F. and {Stewart}, P. and {Tuthill}, P.~G. and {Lacour}, S. and {Carpenter}, J.~M. and {Hillenbrand}, L.~A.},
	Date-Added = {2014-03-06 18:41:55 +0100},
	Date-Modified = {2014-03-06 18:42:27 +0100},
	Journal = {{\apj}},
	Pages = {120},
	Title = {"{Mapping the Shores of the Brown Dwarf Desert. III. Young Moving Groups}"},
	Volume = {744},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QG0Jyb3duX2R3YXJmcy9FdmFuc18yMDEyLnBkZtIXCxgZV05TLmRhdGFPEQG4AAAAAAG4AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCwAORXZhbnNfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADALA88+OZ4AAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADEJyb3duX2R3YXJmcwAQAAgAANYl7+cAAAARAAgAAM8+Y84AAAABABQAMAsAADAK4AAL/q8AC/6uAAZpHAACAE1NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAQnJvd25fZHdhcmZzOgBFdmFuc18yMDEyLnBkZgAADgAeAA4ARQB2AGEAbgBzAF8AMgAwADEAMgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAO1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvQnJvd25fZHdhcmZzL0V2YW5zXzIwMTIucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAKwAsQC5AnUCdwJ8AocCkAKeAqICqQKyArcCxALHAtkC3ALhAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuM=}}

@article{Martinache_2007,
	Author = {{Martinache}, F. and {Lloyd}, J.~P. and {Ireland}, M.~J. and {Yamada}, R.~S. and {Tuthill}, P.~G.},
	Date-Added = {2014-03-05 16:45:27 +0100},
	Date-Modified = {2014-03-05 16:46:12 +0100},
	Journal = {{\apj}},
	Pages = {496-501},
	Title = {"{Precision Masses of the Low-Mass Binary System GJ 623}"},
	Volume = {661},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIEJyb3duX2R3YXJmcy9NYXJ0aW5hY2hlXzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADALABNNYXJ0aW5hY2hlXzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAsFzzzM0gAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAMQnJvd25fZHdhcmZzABAACAAA1iXv5wAAABEACAAAzzz3AgAAAAEAFAAwCwAAMArgAAv+rwAL/q4ABmkcAAIAUk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBCcm93bl9kd2FyZnM6AE1hcnRpbmFjaGVfMjAwNy5wZGYADgAoABMATQBhAHIAdABpAG4AYQBjAGgAZQBfADIAMAAwADcALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0Jyb3duX2R3YXJmcy9NYXJ0aW5hY2hlXzIwMDcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Ireland_2008_bdwarfts,
	Author = {{Ireland}, M.~J. and {Kraus}, A. and {Martinache}, F. and {Lloyd}, J.~P. and {Tuthill}, P.~G.},
	Date-Added = {2014-03-05 12:55:31 +0100},
	Date-Modified = {2014-03-05 12:56:34 +0100},
	Journal = {{\apj}},
	Pages = {463-471},
	Title = {"{Dynamical Mass of GJ 802B: A Brown Dwarf in a Triple System}"},
	Volume = {678},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKUFwZXJ0dXJlX01hc2tpbmcvSXJlbGFuZF8yMDA4X0JEd2FyZnMucGRm0hcLGBlXTlMuZGF0YU8RAewAAAAAAewAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAK4xhJcmVsYW5kXzIwMDhfQkR3YXJmcy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAruzzyW1AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAQQXBlcnR1cmVfTWFza2luZwAQAAgAANYl7+cAAAARAAgAAM88wQQAAAABABQAMArjADAK4AAL/q8AC/6uAAZpHAACAFtNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAQXBlcnR1cmVfTWFza2luZzoASXJlbGFuZF8yMDA4X0JEd2FyZnMucGRmAAAOADIAGABJAHIAZQBsAGEAbgBkAF8AMgAwADAAOABfAEIARAB3AGEAcgBmAHMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAElVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL0FwZXJ0dXJlX01hc2tpbmcvSXJlbGFuZF8yMDA4X0JEd2FyZnMucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALoAvwDHArcCuQK+AskC0gLgAuQC6wL0AvkDBgMJAxsDHgMjAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAyU=}}

@article{Tuthill_2006,
	Author = {{Tuthill}, P. and {Lloyd}, J. and {Ireland}, M. and {Martinache}, F. and {Monnier}, J. and {Woodruff}, H. and {ten Brummelaar}, T. and {Turner}, N. and {Townes}, C.},
	Date-Added = {2014-03-05 12:39:31 +0100},
	Date-Modified = {2014-03-05 12:40:27 +0100},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Pages = {10.1117/12.672342},
	Title = {"{Sparse-aperture adaptive optics}"},
	Volume = {6272},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUFwZXJ0dXJlX01hc2tpbmcvVHV0aGlsbF8yMDA2LnBkZtIXCxgZV05TLmRhdGFPEQHMAAAAAAHMAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCuMQVHV0aGlsbF8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAK9s88kyYAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAEEFwZXJ0dXJlX01hc2tpbmcAEAAIAADWJe/nAAAAEQAIAADPPL1WAAAAAQAUADAK4wAwCuAAC/6vAAv+rgAGaRwAAgBTTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEFwZXJ0dXJlX01hc2tpbmc6AFR1dGhpbGxfMjAwNi5wZGYAAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBBVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9BcGVydHVyZV9NYXNraW5nL1R1dGhpbGxfMjAwNi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsgC3AL8CjwKRApYCoQKqArgCvALDAswC0QLeAuEC8wL2AvsAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC/Q==}}

@article{Kraus_2010,
	Author = {{Kraus}, S. and {Hofmann}, K.-H. and {Menten}, K.~M. and {Schertl}, D. and {Weigelt}, G. and {Wyrowski}, F. and {Meilland}, A. and {Perraut}, K. and {Petrov}, R. and {Robbe-Dubois}, S. and {Schilke}, P. and {Testi}, L.},
	Date-Added = {2014-03-04 15:59:17 +0100},
	Date-Modified = {2014-03-04 16:35:31 +0100},
	Journal = {{\nat}},
	Pages = {339-342},
	Title = {"{A hot compact dust disk around a massive young stellar object}"},
	Volume = {466},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHE1hc3NpdmVfc3RhcnMvS3JhdXNfMjAxMC5wZGbSFwsYGVdOUy5kYXRhTxEBugAAAAABugACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oDktyYXVzXzIwMTAucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfLPO3BcAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM87mowAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAE5NYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3JhdXNfMjAxMC5wZGYADgAeAA4ASwByAGEAdQBzAF8AMgAwADEAMAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAPFVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9LcmF1c18yMDEwLnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOAK0AsgC6AngCegJ/AooCkwKhAqUCrAK1AroCxwLKAtwC3wLkAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAuY=}}

@article{Porter_2004,
	Author = {{Porter}, J.~M. and {Oudmaijer}, R.~D. and {Baines}, D.},
	Date-Added = {2014-02-26 10:28:42 +0100},
	Date-Modified = {2014-07-15 18:24:51 +0200},
	Journal = {{\aap}},
	Number = {327-337},
	Title = {"{On the spectroastrometric separation of binary point-source fluxes}"},
	Volume = {428},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIlNwZWN0cm9fYXN0cm9tZXRyeS9Qb3J0ZXJfMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEBzAAAAAABzAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA82D1BvcnRlcl8yMDA0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwD0TPMzn2AAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJTcGVjdHJvX2FzdHJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADPM2QmAAAAAQAUADAPNgAwCuAAC/6vAAv+rgAGaRwAAgBUTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFNwZWN0cm9fYXN0cm9tZXRyeToAUG9ydGVyXzIwMDQucGRmAA4AIAAPAFAAbwByAHQAZQByAF8AMgAwADAANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvU3BlY3Ryb19hc3Ryb21ldHJ5L1BvcnRlcl8yMDA0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApACkgKXAqICqwK5Ar0CxALNAtIC3wLiAvQC9wL8AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAv4=}}

@article{Pontoppidan_2011_SA,
	Author = {{Pontoppidan}, K.~M. and {Blake}, G.~A. and {Smette}, A.},
	Date-Added = {2014-02-25 13:04:27 +0100},
	Date-Modified = {2014-02-25 13:05:34 +0100},
	Journal = {{\apj}},
	Pages = {84},
	Title = {"{The Structure and Dynamics of Molecular Gas in Planet-forming Zones: A CRIRES Spectro-astrometric Survey}"},
	Volume = {733},
	Year = {2011},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKlNwZWN0cm9fYXN0cm9tZXRyeS9Qb250b3BwaWRhbl8yMDExX1NBLnBkZtIXCxgZV05TLmRhdGFPEQHsAAAAAAHsAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDzYXUG9udG9wcGlkYW5fMjAxMV9TQS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPQ88yDJQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAElNwZWN0cm9fYXN0cm9tZXRyeQAQAAgAANYl7+cAAAARAAgAAM8yNsQAAAABABQAMA82ADAK4AAL/q8AC/6uAAZpHAACAFxNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAU3BlY3Ryb19hc3Ryb21ldHJ5OgBQb250b3BwaWRhbl8yMDExX1NBLnBkZgAOADAAFwBQAG8AbgB0AG8AcABwAGkAZABhAG4AXwAyADAAMQAxAF8AUwBBAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBKVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9TcGVjdHJvX2FzdHJvbWV0cnkvUG9udG9wcGlkYW5fMjAxMV9TQS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgC7AMAAyAK4AroCvwLKAtMC4QLlAuwC9QL6AwcDCgMcAx8DJAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMm}}

@article{Pontoppidan_2008_SA,
	Author = {{Pontoppidan}, K.~M. and {Blake}, G.~A. and {van Dishoeck}, E.~F. and {Smette}, A. and {Ireland}, M.~J. and {Brown}, J.},
	Date-Added = {2014-02-25 13:03:27 +0100},
	Date-Modified = {2014-02-25 13:04:20 +0100},
	Journal = {{\apj}},
	Pages = {1323-1329},
	Title = {"{Spectroastrometric Imaging of Molecular Gas within Protoplanetary Disk Gaps}"},
	Volume = {684},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKlNwZWN0cm9fYXN0cm9tZXRyeS9Qb250b3BwaWRhbl8yMDA4X1NBLnBkZtIXCxgZV05TLmRhdGFPEQHsAAAAAAHsAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDzYXUG9udG9wcGlkYW5fMjAwOF9TQS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPQs8yDLQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAElNwZWN0cm9fYXN0cm9tZXRyeQAQAAgAANYl7+cAAAARAAgAAM8yNuQAAAABABQAMA82ADAK4AAL/q8AC/6uAAZpHAACAFxNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAU3BlY3Ryb19hc3Ryb21ldHJ5OgBQb250b3BwaWRhbl8yMDA4X1NBLnBkZgAOADAAFwBQAG8AbgB0AG8AcABwAGkAZABhAG4AXwAyADAAMAA4AF8AUwBBAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBKVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9TcGVjdHJvX2FzdHJvbWV0cnkvUG9udG9wcGlkYW5fMjAwOF9TQS5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgC7AMAAyAK4AroCvwLKAtMC4QLlAuwC9QL6AwcDCgMcAx8DJAAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMm}}

@article{Binaries_Bailey_SA,
	Author = {{Bailey}, J.},
	Date-Added = {2014-02-22 16:21:56 +0100},
	Date-Modified = {2014-02-22 16:23:34 +0100},
	Journal = {{\mnras}},
	Pages = {161-167},
	Title = {"{Detection of pre-main-sequence binaries using spectro-astrometry}"},
	Volume = {301},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QKVNwZWN0cm9fYXN0cm9tZXRyeS9CaW5hcmllc19CYWlsZXlfU0EucGRm0hcLGBlXTlMuZGF0YU8RAeoAAAAAAeoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAPNhZCaW5hcmllc19CYWlsZXlfU0EucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA87zy5GvgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAASU3BlY3Ryb19hc3Ryb21ldHJ5ABAACAAA1iXv5wAAABEACAAAzy5w7gAAAAEAFAAwDzYAMArgAAv+rwAL/q4ABmkcAAIAW01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBTcGVjdHJvX2FzdHJvbWV0cnk6AEJpbmFyaWVzX0JhaWxleV9TQS5wZGYAAA4ALgAWAEIAaQBuAGEAcgBpAGUAcwBfAEIAYQBpAGwAZQB5AF8AUwBBAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBJVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9TcGVjdHJvX2FzdHJvbWV0cnkvQmluYXJpZXNfQmFpbGV5X1NBLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgC6AL8AxwK1ArcCvALHAtAC3gLiAukC8gL3AwQDBwMZAxwDIQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAAMj}}

@article{Bailey_SA,
	Author = {{Bailey}, J.~A.},
	Date-Added = {2014-02-20 10:57:15 +0100},
	Date-Modified = {2014-02-22 16:23:48 +0100},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series, {D'Odorico}, S.}},
	Pages = {932-939},
	Title = {"{Spectroastrometry: a new approach to astronomy on small spatial scales}"},
	Volume = {3355},
	Year = {1998},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIFNwZWN0cm9fYXN0cm9tZXRyeS9TQV9CYWxsZXkucGRm0hcLGBlXTlMuZGF0YU8RAcQAAAAAAcQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAPNg1TQV9CYWxsZXkucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA9FzytW+AAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAASU3BlY3Ryb19hc3Ryb21ldHJ5ABAACAAA1iXv5wAAABEACAAAzyuBKAAAAAEAFAAwDzYAMArgAAv+rwAL/q4ABmkcAAIAUk1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBTcGVjdHJvX2FzdHJvbWV0cnk6AFNBX0JhbGxleS5wZGYADgAcAA0AUwBBAF8AQgBhAGwAbABlAHkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL1NwZWN0cm9fYXN0cm9tZXRyeS9TQV9CYWxsZXkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4ChgKIAo0CmAKhAq8CswK6AsMCyALVAtgC6gLtAvIAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9A==}}

@article{Whelan_2008_SA,
	Author = {{Whelan}, E. and {Garcia}, P.},
	Date-Added = {2014-02-19 13:39:12 +0100},
	Date-Modified = {2014-02-19 13:40:23 +0100},
	Journal = {{Jets from Young Stars II, {Bacciotti}, F. and {Testi}, L. and {Whelan}, E.}},
	Pages = {123},
	Title = {"{Spectro-astrometry: The Method, its Limitations, and Applications}"},
	Volume = {742},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QOVNwZWN0cm9fYXN0cm9tZXRyeS9TQV9tZXRob2RfbGltaXRhdGlvbnNfYXBwbGljYXRpb25zLnBkZtIXCxgZV05TLmRhdGFPEQIiAAAAAAIiAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDzYfU0FfbWV0aG9kX2xpbWl0YXRpb24jMzAwRjQ2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPRs8qGlIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAElNwZWN0cm9fYXN0cm9tZXRyeQAQAAgAANYl7+cAAAARAAgAAM8qRIIAAAABABQAMA82ADAK4AAL/q8AC/6uAAZpHAACAGRNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAU3BlY3Ryb19hc3Ryb21ldHJ5OgBTQV9tZXRob2RfbGltaXRhdGlvbiMzMDBGNDYucGRmAA4ATgAmAFMAQQBfAG0AZQB0AGgAbwBkAF8AbABpAG0AaQB0AGEAdABpAG8AbgBzAF8AYQBwAHAAbABpAGMAYQB0AGkAbwBuAHMALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAFlVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL1NwZWN0cm9fYXN0cm9tZXRyeS9TQV9tZXRob2RfbGltaXRhdGlvbnNfYXBwbGljYXRpb25zLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgDKAM8A1wL9Av8DBAMPAxgDJgMqAzEDOgM/A0wDTwNhA2QDaQAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAANr}}

@article{Nurnberger_2008,
	Author = {{N{\"u}rnberger}, D.~E.~A.},
	Date-Added = {2014-02-19 10:53:39 +0100},
	Date-Modified = {2014-02-19 10:54:43 +0100},
	Journal = {{Journal of Physics Conference Series}},
	Number = {1},
	Pages = {012025},
	Title = {"{High mass star formation to the extremes: NGC 3603 at high angular resolution in the near-infrared}"},
	Volume = {131},
	Year = {2008},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU5HQzM2MDNfSVJTOUEvTnVybmJlcmdlcl8yMDA4LnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDxgTTnVybmJlcmdlcl8yMDA4LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPGs8qBeIAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU5HQzM2MDNfSVJTOUEAABAACAAA1iXv5wAAABEACAAAzyowEgAAAAEAFAAwDxgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBOR0MzNjAzX0lSUzlBOgBOdXJuYmVyZ2VyXzIwMDgucGRmAAAOACgAEwBOAHUAcgBuAGIAZQByAGcAZQByAF8AMgAwADAAOAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTkdDMzYwM19JUlM5QS9OdXJuYmVyZ2VyXzIwMDgucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Markwardt_2009,
	Author = {{Markwardt}, C.~B.},
	Date-Added = {2014-02-18 17:19:10 +0100},
	Date-Modified = {2014-02-18 17:21:05 +0100},
	Journal = {{Astronomical Society of the Pacific Conference Series, {Bohlender}, D.~A. and {Durand}, D. and {Dowler}, P.}},
	Pages = {251},
	Title = {"{Non-linear Least-squares Fitting in IDL with MPFIT}"},
	Volume = {{arXiv 0902.2850}},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1vZGVsX2ZpdHRpbmcvTWFya3dhcmR0XzIwMDkucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAOjxJNYXJrd2FyZHRfMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA7FzykOKgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTW9kZWxfZml0dGluZwAAEAAIAADWJe/nAAAAEQAIAADPKThaAAAAAQAUADAOjwAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1vZGVsX2ZpdHRpbmc6AE1hcmt3YXJkdF8yMDA5LnBkZgAOACYAEgBNAGEAcgBrAHcAYQByAGQAdABfADIAMAAwADkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01vZGVsX2ZpdHRpbmcvTWFya3dhcmR0XzIwMDkucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}

@article{Kaeufl_2004,
	Author = {{K\"aufl}, H.-U. and {Ballester}, P. and {Biereichel}, P. and {Delabre}, B. and {Donaldson}, R. and {Dorn}, R. and {Fedrigo}, E. and {Finger}, G. and {Fischer}, G. and {Franza}, F. and {Gojak}, D. and {Huster}, G. and {Jung}, Y. and {Lizon}, J.-L. and {Mehrgan}, L. and {Meyer}, M. and {Moorwood}, A. and {Pirard}, J.-F. and {Paufique}, J. and {Pozna}, E. and {Siebenmorgen}, R. and {Silber}, A. and {Stegmeier}, J. and {Wegerer}, S.},
	Date-Added = {2014-02-18 17:12:55 +0100},
	Date-Modified = {2015-06-28 19:40:54 +0000},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series, {Moorwood}, A.~F.~M. and {Iye}, M.}},
	Pages = {1218-1227},
	Title = {"{CRIRES: a high-resolution infrared spectrograph for ESO's VLT}"},
	Volume = {5492},
	Year = {2004},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIlNwZWN0cm9fYXN0cm9tZXRyeS9LYWV1ZmxfMjAwNC5wZGbSFwsYGVdOUy5kYXRhTxEBzAAAAAABzAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA82D0thZXVmbF8yMDA0LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDz/PKQ1MAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAABJTcGVjdHJvX2FzdHJvbWV0cnkAEAAIAADWJe/nAAAAEQAIAADPKTd8AAAAAQAUADAPNgAwCuAAC/6vAAv+rgAGaRwAAgBUTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AFNwZWN0cm9fYXN0cm9tZXRyeToAS2FldWZsXzIwMDQucGRmAA4AIAAPAEsAYQBlAHUAZgBsAF8AMgAwADAANAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQlVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvU3BlY3Ryb19hc3Ryb21ldHJ5L0thZXVmbF8yMDA0LnBkZgATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALMAuADAApACkgKXAqICqwK5Ar0CxALNAtIC3wLiAvQC9wL8AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAv4=}}

@article{Tuthill_2000,
	Author = {{Tuthill}, P.~G. and {Monnier}, J.~D. and {Danchi}, W.~C.},
	Date-Added = {2014-02-18 17:05:52 +0100},
	Date-Modified = {2014-02-18 17:07:15 +0100},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series, {L{\'e}na}, P. and {Quirrenbach}, A.}},
	Pages = {491-498},
	Title = {"{Aperture masking interferometry on the Keck I Telescope: new results from the diffraction limit}"},
	Volume = {4006},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIUFwZXJ0dXJlX01hc2tpbmcvVHV0aGlsbF8yMDAwLnBkZtIXCxgZV05TLmRhdGFPEQHMAAAAAAHMAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwCuMQVHV0aGlsbF8yMDAwLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAK8c8f6zAAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAAEEFwZXJ0dXJlX01hc2tpbmcAEAAIAADWJe/nAAAAEQAIAADPIBVgAAAAAQAUADAK4wAwCuAAC/6vAAv+rgAGaRwAAgBTTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEFwZXJ0dXJlX01hc2tpbmc6AFR1dGhpbGxfMjAwMC5wZGYAAA4AIgAQAFQAdQB0AGgAaQBsAGwAXwAyADAAMAAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBBVXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9BcGVydHVyZV9NYXNraW5nL1R1dGhpbGxfMjAwMC5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsgC3AL8CjwKRApYCoQKqArgCvALDAswC0QLeAuEC8wL2AvsAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC/Q==}}

@article{Vehoff_2010,
	Author = {{Vehoff}, S. and {Hummel}, C.~A. and {Monnier}, J.~D. and {Tuthill}, P. and {N{\"u}rnberger}, D.~E.~A. and {Siebenmorgen}, R. and {Chesneau}, O. and {Duschl}, W.~J.},
	Date-Added = {2014-02-18 17:02:29 +0100},
	Date-Modified = {2014-02-18 17:03:20 +0100},
	Journal = {{\aap}},
	Pages = {A78},
	Title = {"{Mid-infrared interferometry of the massive young stellar object NGC 3603 - IRS 9A}"},
	Volume = {520},
	Year = {2010},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU5HQzM2MDNfSVJTOUEvVmVob2ZmXzIwMTAucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAPGA9WZWhvZmZfMjAxMC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA8bzykKTgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTkdDMzYwM19JUlM5QQAAEAAIAADWJe/nAAAAEQAIAADPKTR+AAAAAQAUADAPGAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE5HQzM2MDNfSVJTOUE6AFZlaG9mZl8yMDEwLnBkZgAADgAgAA8AVgBlAGgAbwBmAGYAXwAyADAAMQAwAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9OR0MzNjAzX0lSUzlBL1ZlaG9mZl8yMDEwLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Kuiper_2012,
	Author = {{Kuiper}, R. and {Klahr}, H. and {Beuther}, H. and {Henning}, T.},
	Date-Added = {2014-02-18 16:29:14 +0100},
	Date-Modified = {2014-02-18 16:30:06 +0100},
	Journal = {{ArXiv e-prints, 1211.7064}},
	Title = {"{A solution to the radiation pressure problem in the formation of massive stars}"},
	Year = {2012},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHU1hc3NpdmVfc3RhcnMvS3VpcGVyXzIwMTIucGRm0hcLGBlXTlMuZGF0YU8RAcAAAAAAAcAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKA9LdWlwZXJfMjAxMi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA4AzykCjgAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADPKSy+AAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBPTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AEt1aXBlcl8yMDEyLnBkZgAADgAgAA8ASwB1AGkAcABlAHIAXwAyADAAMQAyAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA9VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0t1aXBlcl8yMDEyLnBkZgAAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCuALMAuwJ/AoEChgKRApoCqAKsArMCvALBAs4C0QLjAuYC6wAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALt}}

@article{Kraus_2009_disk,
	Author = {{Kraus}, S. and {Hofmann}, K.-H. and {Malbet}, F. and {Meilland}, A. and {Natta}, A. and {Schertl}, D. and {Stee}, P. and {Weigelt}, G.},
	Date-Added = {2014-02-18 16:27:11 +0100},
	Date-Modified = {2014-02-18 16:27:58 +0100},
	Journal = {{\aap}},
	Number = {508},
	Pages = {787-803},
	Title = {"{Revealing the sub-AU asymmetries of the inner dust rim in the disk around the Herbig Ae star R Coronae Austrinae}"},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIU1hc3NpdmVfc3RhcnMvS3JhdXNfMjAwOV9kaXNrLnBkZtIXCxgZV05TLmRhdGFPEQHQAAAAAAHQAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgTS3JhdXNfMjAwOV9kaXNrLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAN8c8pAdwAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAzyksDAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAU01hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBLcmF1c18yMDA5X2Rpc2sucGRmAAAOACgAEwBLAHIAYQB1AHMAXwAyADAAMAA5AF8AZABpAHMAawAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvTWFzc2l2ZV9zdGFycy9LcmF1c18yMDA5X2Rpc2sucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApMClQKaAqUCrgK8AsACxwLQAtUC4gLlAvcC+gL/AAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwE=}}

@article{Krumholz_2007,
	Author = {{Krumholz}, M.~R. and {Bonnell}, I.~A.},
	Date-Added = {2014-02-18 16:21:48 +0100},
	Date-Modified = {2014-02-18 16:22:44 +0100},
	Journal = {{ArXiv e-prints, 0712.0828}},
	Title = {"{Models for the Formation of Massive Stars}"},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QH01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwNy5wZGbSFwsYGVdOUy5kYXRhTxEByAAAAAAByAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAA1iXFt0grAAAAMA0oEUtydW1ob2x6XzIwMDcucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAwDfXPKQDCAAAAAAAAAAAAAQADAAAJIAAAAAAAAAAAAAAAAAAAAA1NYXNzaXZlX3N0YXJzAAAQAAgAANYl7+cAAAARAAgAAM8pKvIAAAABABQAMA0oADAK4AAL/q8AC/6uAAZpHAACAFFNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoATWFzc2l2ZV9zdGFyczoAS3J1bWhvbHpfMjAwNy5wZGYAAA4AJAARAEsAcgB1AG0AaABvAGwAegBfADIAMAAwADcALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAD9Vc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvS3J1bWhvbHpfMjAwNy5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsAC1AL0CiQKLApACmwKkArICtgK9AsYCywLYAtsC7QLwAvUAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC9w==}}

@article{Bonnell_2006,
	Author = {{Bonnell}, I.~A. and {Bate}, M.~R.},
	Date-Added = {2014-02-18 16:16:50 +0100},
	Date-Modified = {2014-02-18 16:17:51 +0100},
	Journal = {{\mnras}},
	Pages = {488-494},
	Title = {"{Star formation through gravitational collapse and competitive accretion}"},
	Volume = {370},
	Year = {2006},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QHk1hc3NpdmVfc3RhcnMvQm9ubmVsbF8yMDA2LnBkZtIXCxgZV05TLmRhdGFPEQHCAAAAAAHCAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwDSgQQm9ubmVsbF8yMDA2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADANcs8o/5AAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAADU1hc3NpdmVfc3RhcnMAABAACAAA1iXv5wAAABEACAAAzykpwAAAAAEAFAAwDSgAMArgAAv+rwAL/q4ABmkcAAIAUE1hY2ludG9zaCBIRDpVc2VyczoAc2FuY2hlemo6AERvY3VtZW50czoAUGFwZXJzOgBNYXNzaXZlX3N0YXJzOgBCb25uZWxsXzIwMDYucGRmAA4AIgAQAEIAbwBuAG4AZQBsAGwAXwAyADAAMAA2AC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgA+VXNlcnMvc2FuY2hlemovRG9jdW1lbnRzL1BhcGVycy9NYXNzaXZlX3N0YXJzL0Jvbm5lbGxfMjAwNi5wZGYAEwABLwAAFQACAA///wAAgAbSGxwdHlokY2xhc3NuYW1lWCRjbGFzc2VzXU5TTXV0YWJsZURhdGGjHR8gVk5TRGF0YVhOU09iamVjdNIbHCIjXE5TRGljdGlvbmFyeaIiIF8QD05TS2V5ZWRBcmNoaXZlctEmJ1Ryb290gAEACAARABoAIwAtADIANwBAAEYATQBVAGAAZwBqAGwAbgBxAHMAdQB3AIQAjgCvALQAvAKCAoQCiQKUAp0CqwKvArYCvwLEAtEC1ALmAukC7gAAAAAAAAIBAAAAAAAAACgAAAAAAAAAAAAAAAAAAALw}}

@article{Diolaiti_2000_SF,
	Author = {{Diolaiti}, E. and {Bendinelli}, O. and {Bonaccini}, D. and {Close}, L.~M. and {Currie}, D.~G. and {Parmeggiani}, G.},
	Date-Added = {2014-02-18 13:41:35 +0100},
	Date-Modified = {2014-02-18 13:43:02 +0100},
	Journal = {{Society of Photo-Optical Instrumentation Engineers (SPIE) Conference Series}},
	Number = {{astro-ph/0004101}},
	Pages = {879-888},
	Title = {"{StarFinder: an IDL GUI-based code to analyze crowded fields with isoplanatic correcting PSF fitting}"},
	Volume = {4007},
	Year = {2000},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QI0ltYWdlX2FuYWx5c2lzL0Rpb2xhaXRpXzIwMDBfU0YucGRm0hcLGBlXTlMuZGF0YU8RAdYAAAAAAdYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADAMYBREaW9sYWl0aV8yMDAwX1NGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMAxmzyjXeAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAAOSW1hZ2VfYW5hbHlzaXMAEAAIAADWJe/nAAAAEQAIAADPKQGoAAAAAQAUADAMYAAwCuAAC/6vAAv+rgAGaRwAAgBVTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AEltYWdlX2FuYWx5c2lzOgBEaW9sYWl0aV8yMDAwX1NGLnBkZgAADgAqABQARABpAG8AbABhAGkAdABpAF8AMgAwADAAMABfAFMARgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQ1VzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvSW1hZ2VfYW5hbHlzaXMvRGlvbGFpdGlfMjAwMF9TRi5wZGYAABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AtAC5AMECmwKdAqICrQK2AsQCyALPAtgC3QLqAu0C/wMCAwcAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAADCQ==}}

@article{Carrasco_G_2009_xzTau,
	Author = {{Carrasco-Gonz{\'a}lez}, C. and {Rodr{\'{\i}}guez}, L.~F. and {Anglada}, G. and {Curiel}, S.},
	Date-Added = {2014-02-18 11:58:50 +0100},
	Date-Modified = {2014-02-18 13:40:22 +0100},
	Journal = {{\apjl}},
	Pages = {L86-L90},
	Title = {{High Angular Resolution Radio Observations of the HL/XZ Tau Region: Mapping the 50 AU Protoplanetary Disk Around HL Tau and Resolving XZ Tau S Into a 13 AU Binary}},
	Volume = {693},
	Year = {2009},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIVZYWlRhdS9DYXJyYXNjby1Hb256YWxlel8yMDA5LnBkZtIXCxgZV05TLmRhdGFPEQHWAAAAAAHWAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAADWJcW3SCsAAAAwD1caQ2FycmFzY28tR29uemFsZXpfMjAwOS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADAPWM8owuQAAAAAAAAAAAABAAMAAAkgAAAAAAAAAAAAAAAAAAAABlZYWlRhdQAQAAgAANYl7+cAAAARAAgAAM8o7RQAAAABABQAMA9XADAK4AAL/q8AC/6uAAZpHAACAFNNYWNpbnRvc2ggSEQ6VXNlcnM6AHNhbmNoZXpqOgBEb2N1bWVudHM6AFBhcGVyczoAVlhaVGF1OgBDYXJyYXNjby1Hb256YWxlel8yMDA5LnBkZgAADgA2ABoAQwBhAHIAcgBhAHMAYwBvAC0ARwBvAG4AegBhAGwAZQB6AF8AMgAwADAAOQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAQVVzZXJzL3NhbmNoZXpqL0RvY3VtZW50cy9QYXBlcnMvVlhaVGF1L0NhcnJhc2NvLUdvbnphbGV6XzIwMDkucGRmAAATAAEvAAAVAAIAD///AACABtIbHB0eWiRjbGFzc25hbWVYJGNsYXNzZXNdTlNNdXRhYmxlRGF0YaMdHyBWTlNEYXRhWE5TT2JqZWN00hscIiNcTlNEaWN0aW9uYXJ5oiIgXxAPTlNLZXllZEFyY2hpdmVy0SYnVHJvb3SAAQAIABEAGgAjAC0AMgA3AEAARgBNAFUAYABnAGoAbABuAHEAcwB1AHcAhACOALIAtwC/ApkCmwKgAqsCtALCAsYCzQLWAtsC6ALrAv0DAAMFAAAAAAAAAgEAAAAAAAAAKAAAAAAAAAAAAAAAAAAAAwc=}}

@article{Zinnecker_2007,
	Author = {{Zinnecker}, H. and {Yorke}, H.~W.},
	Date-Added = {2014-02-14 15:54:12 +0100},
	Date-Modified = {2014-02-14 15:56:20 +0100},
	Journal = {{\araa}},
	Month = {sep},
	Pages = {481-563},
	Title = {"{Toward Understanding Massive Star Formation}",},
	Volume = {45},
	Year = {2007},
	Bdsk-File-1 = {YnBsaXN0MDDUAQIDBAUGJCVYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKgHCBMUFRYaIVUkbnVsbNMJCgsMDxJXTlMua2V5c1pOUy5vYmplY3RzViRjbGFzc6INDoACgAOiEBGABIAFgAdccmVsYXRpdmVQYXRoWWFsaWFzRGF0YV8QIE1hc3NpdmVfc3RhcnMvWmlubmVja2VyXzIwMDcucGRm0hcLGBlXTlMuZGF0YU8RAcoAAAAAAcoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAANYlxbdIKwAAADANKBJaaW5uZWNrZXJfMjAwNy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAMA6BzyO0MAAAAAAAAAAAAAEAAwAACSAAAAAAAAAAAAAAAAAAAAANTWFzc2l2ZV9zdGFycwAAEAAIAADWJe/nAAAAEQAIAADPI95gAAAAAQAUADANKAAwCuAAC/6vAAv+rgAGaRwAAgBSTWFjaW50b3NoIEhEOlVzZXJzOgBzYW5jaGV6ajoARG9jdW1lbnRzOgBQYXBlcnM6AE1hc3NpdmVfc3RhcnM6AFppbm5lY2tlcl8yMDA3LnBkZgAOACYAEgBaAGkAbgBuAGUAYwBrAGUAcgBfADIAMAAwADcALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAEBVc2Vycy9zYW5jaGV6ai9Eb2N1bWVudHMvUGFwZXJzL01hc3NpdmVfc3RhcnMvWmlubmVja2VyXzIwMDcucGRmABMAAS8AABUAAgAP//8AAIAG0hscHR5aJGNsYXNzbmFtZVgkY2xhc3Nlc11OU011dGFibGVEYXRhox0fIFZOU0RhdGFYTlNPYmplY3TSGxwiI1xOU0RpY3Rpb25hcnmiIiBfEA9OU0tleWVkQXJjaGl2ZXLRJidUcm9vdIABAAgAEQAaACMALQAyADcAQABGAE0AVQBgAGcAagBsAG4AcQBzAHUAdwCEAI4AsQC2AL4CjAKOApMCngKnArUCuQLAAskCzgLbAt4C8ALzAvgAAAAAAAACAQAAAAAAAAAoAAAAAAAAAAAAAAAAAAAC+g==}}
    
@ARTICLE{Meimon_2005,
   author = {{Meimon}, S.~C. and {Mugnier}, L.~M. and {Le Besnerais}, G.},
    title = "{Reconstruction method for weak-phase optical interferometry}",
  journal = {Optics Letters},
 keywords = {light interferometry, image reconstruction, telescopes, aberrations},
     year = 2005,
    month = jul,
   volume = 30,
    pages = {1809-1811},
      doi = {10.1364/OL.30.001809},
   adsurl = {http://adsabs.harvard.edu/abs/2005OptL...30.1809M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hofmann_1993,
   author = {{Hofmann}, K.-H. and {Weigelt}, G.},
    title = "{Iterative image reconstruction from the bispectrum}",
  journal = {\aap},
 keywords = {Image Processing, Image Reconstruction, Observation, Speckle Interferometry, Spectrum Analysis, Fourier Transformation, Radio Interferometers, Very Long Base Interferometry},
     year = 1993,
    month = oct,
   volume = 278,
    pages = {328-339},
   adsurl = {http://adsabs.harvard.edu/abs/1993A%26A...278..328H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Sanchez-Bermudez_2018,
   author = {{Sanchez-Bermudez}, J.},
    title = "{Gravity Chromatic Imaging of the Eta Car's Core}",
booktitle = {Imaging of Stellar Surfaces},
     year = 2018,
    month = apr,
      eid = {32},
    pages = {32},
      doi = {10.5281/zenodo.1220791},
   adsurl = {http://adsabs.harvard.edu/abs/2018iss..confE..32S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Herwig_2005,
   author = {{Herwig}, F.},
    title = "{Evolution of Asymptotic Giant Branch Stars}",
  journal = {\araa},
     year = 2005,
    month = sep,
   volume = 43,
    pages = {435-479},
      doi = {10.1146/annurev.astro.43.072103.150600},
   adsurl = {http://adsabs.harvard.edu/abs/2005ARA%26A..43..435H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ohnaka_2017,
   author = {{Ohnaka}, K. and {Weigelt}, G. and {Hofmann}, K.-H.},
    title = "{Vigorous atmospheric motion in the red supergiant star Antares}",
  journal = {\nat},
archivePrefix = "arXiv",
   eprint = {1708.06372},
 primaryClass = "astro-ph.SR",
     year = 2017,
    month = aug,
   volume = 548,
    pages = {310-312},
      doi = {10.1038/nature23445},
   adsurl = {http://adsabs.harvard.edu/abs/2017Natur.548..310O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paladini_2018,
   author = {{Paladini}, C. and {Baron}, F. and {Jorissen}, A. and {Le Bouquin}, J.-B. and 
	{Freytag}, B. and {van Eck}, S. and {Wittkowski}, M. and {Hron}, J. and 
	{Chiavassa}, A. and {Berger}, J.-P. and {Siopis}, C. and {Mayer}, A. and 
	{Sadowski}, G. and {Kravchenko}, K. and {Shetye}, S. and {Kerschbaum}, F. and 
	{Kluska}, J. and {Ramstedt}, S.},
    title = "{Large granulation cells on the surface of the giant star {$\pi$}$^{1}$ Gruis}",
  journal = {\nat},
     year = 2018,
    month = jan,
   volume = 553,
    pages = {310-312},
      doi = {10.1038/nature25001},
   adsurl = {http://adsabs.harvard.edu/abs/2018Natur.553..310P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

